LExCI: A Framework for Reinforcement Learning with Embedded Systems

Advances in artificial intelligence (AI) have led to its application in many areas of everyday life. In the context of control engineering, reinforcement learning (RL) represents a particularly promising approach as it is centred around the idea of allowing an agent to freely interact with its environment to find an optimal strategy. One of the challenges professionals face when training and deploying RL agents is that the latter often have to run on dedicated embedded devices. This could be to integrate them into an existing toolchain or to satisfy certain performance criteria like real-time constraints. Conventional RL libraries, however, cannot be easily utilised in conjunction with that kind of hardware. In this paper, we present a framework named LExCI, the Learning and Experiencing Cycle Interface, which bridges this gap and provides end-users with a free and open-source tool for training agents on embedded systems using the open-source library RLlib. Its operability is demonstrated with two state-of-the-art RL-algorithms and a rapid control prototyping system.

==> DDPG_Average_Training_Returns.csv <==
"Cycle";"Python";"Simulink";"MABX III"
0;-1256.68452119362;-1257.41812491417;-1053.02789891667
1;-1146.86499015603;-1117.4555345173;-1289.51504985713
2;-1032.14319587483;-1542.56099017461;-1220.0722632
3;-1134.69214720642;-1330.2751318117;-1197.78739611
4;-1077.57434281805;-1254.50086307029;-1383.17479723333
5;-1310.73726889706;-1356.53544053932;-1515.27767046667
6;-1410.96971546348;-1692.752775232;-1651.04374986667
7;-1456.02794161662;-1563.98520294825;-1591.456449
8;-1422.30448032609;-1436.07426050305;-1472.92493533333
9;-1452.16552533399;-1509.60217753053;-1580.028016
10;-1551.01160806224;-1530.45360264182;-1546.79400903333
11;-1477.04273427045;-1530.19559977173;-1485.26492126667
12;-1536.45100534091;-1630.91695606709;-1572.750596
13;-1419.86629564775;-1503.57255532344;-1504.15050518
14;-1470.80475212302;-1518.21560978889;-1319.16232815567
15;-1418.45111927796;-1503.08572324117;-1307.44066365967
16;-1374.38985210785;-1304.81393683702;-749.704330504533
17;-1140.61075526246;-1364.09257836143;-1115.013037
18;-1362.71059508758;-1293.3191280365;-855.24914904
19;-1159.54106518099;-1278.86576867104;-1005.33512594
20;-993.891012653916;-1305.52817416191;-496.760149456667
21;-1220.98012320646;-1192.8348249197;-301.351120043333
22;-1078.51969637791;-1123.50667258104;-674.521546887667
23;-1228.93580415441;-1106.44991745551;-273.6312330804
24;-1004.74053726004;-1064.54316637913;-518.153148626966
25;-678.163043397018;-973.935412913561;-929.427052033333
26;-425.854913678981;-907.510023621222;-623.129957430667
27;-91.4647476626676;-945.989015102387;-1475.73649186667
28;-440.862683712072;-624.214384373045;-579.114072926666
29;-177.570250450715;-681.465844014039;-664.297287766667
30;-451.883769330055;-719.120300511053;-625.654439586667
31;-151.508888357853;-861.508032843471;-254.168001893333
32;-1030.37228474799;-1568.03841171662;-127.41747199
33;-1469.10049783871;-1082.56201335772;-521.291476841667
34;-179.877993890335;-188.459282268537;-167.343702293565
35;-221.154284504898;-729.283919478705;-170.503833981333
36;-45.2218482886211;-84.6340113980696;-168.492563410333
37;-500.586127399292;-88.0275627681985;-289.739728421667
38;-391.176113143615;-169.998020936075;-761.790085054667
39;-45.6281778257064;-201.319680325221;-202.967494775667
40;-119.115459959143;-164.149807859523;-167.376230617333
41;-222.683057760267;-125.356415322671;-315.617515066666
42;-335.544471869961;-160.825205521969;-120.916203753633
43;-632.152777628945;-178.938387711144;-651.243308633334
44;-391.005502022076;-258.97720556582;-238.503906586167
45;-207.66493252065;-255.329141281856;-204.0555029903
46;-167.235861898608;-258.590561484952;-163.6259191078
47;-126.292524397866;-122.725653706196;-176.421729348667
48;-199.699669026042;-584.704012659999;-120.424790204827
49;-164.021348097756;-818.517258772006;-80.0215076994
50;-164.600866184168;-271.554189361632;-124.446763027


==> DDPG_Average_Training_Returns_Smoothed.csv <==
"Cycle";"Python";"Simulink";"MABX III"
0;-1203.82900655583;-1285.98515541802;-1174.9085973061
1;-1217.85493330763;-1325.56103271964;-1229.2736746652
2;-1235.977062437;-1353.43076708638;-1278.22172467277
3;-1251.03342235813;-1369.67223395809;-1316.39418252883
4;-1268.80442273453;-1392.59805692322;-1364.30328408186
5;-1295.56143063168;-1417.41946398937;-1409.19111227428
6;-1315.59399545684;-1442.21741624915;-1448.48538703338
7;-1351.01090592819;-1488.89572729913;-1474.23407304636
8;-1386.25846045301;-1485.35132413084;-1500.05936777182
9;-1416.81415180906;-1502.43682212876;-1511.09345250324
10;-1447.80294966905;-1525.03544578066;-1504.20853126927
11;-1453.58954814276;-1520.33349089864;-1434.61095490908
12;-1429.01146085176;-1490.45529118313;-1385.88089010302
13;-1420.52806571275;-1465.84928437297;-1318.95295374302
14;-1396.64048251775;-1451.55760329733;-1276.44478925272
15;-1354.97916318319;-1433.00542117291;-1177.96589229423
16;-1324.97630092358;-1402.31280501636;-1064.74381147696
17;-1288.74693384244;-1365.34108436266;-991.039868351595
18;-1260.79100646185;-1317.6622626707;-872.938108086176
19;-1223.05230115387;-1277.75050003939;-783.301984763173
20;-1150.99396399696;-1228.27048214164;-747.871505115688
21;-1060.75794530615;-1174.12723672164;-685.661440913052
22;-944.128390356585;-1141.50678929122;-751.664364673246
23;-880.51492930655;-1074.24513529228;-702.946277030215
24;-772.774897975925;-1018.62210947205;-685.587016914458
25;-708.442416534931;-967.736157821145;-651.070590882337
26;-631.862223417107;-927.37069042856;-629.01675928567
27;-614.534238102701;-961.480107410098;-613.20460946264
28;-650.041583690047;-957.757865662524;-599.274603094822
29;-554.672691847858;-874.304171554617;-589.612100296018
30;-483.437577961027;-843.826058200033;-558.007617146415
31;-425.897469314809;-762.980476244079;-488.831754544324
32;-432.691216016655;-688.482070711986;-458.523551907143
33;-459.937703787651;-617.937434878685;-393.619333106051
34;-424.007294161617;-579.492461783428;-359.424189637779
35;-418.693222298747;-532.463731223927;-314.249548078748
36;-397.856793974221;-478.485196206801;-286.064373122385
37;-414.587301566231;-414.786757359392;-273.950573291503
38;-378.385528191772;-288.504936995258;-321.571103895442
39;-280.376892208442;-213.633590832358;-295.863142963124
40;-282.90297753847;-219.712668924477;-299.2005793901
41;-278.00130275608;-176.922363652318;-298.575314401597
42;-285.371364220557;-180.385240225784;-299.296147668718
43;-258.018049822989;-225.537644761402;-283.903880558096
44;-237.367616637002;-284.493939110123;-221.924918980345
45;-248.18331557868;-290.87889447707;-214.786670639557
46;-252.318352508228;-300.64292915908;-210.883991767709
47;-247.038153274037;-313.933635889894;-193.504832491375
48;-231.49782548442;-323.999907148046;-193.825792425318
49;-188.993106262167;-332.419525479908;-145.935197370196
50;-168.410866640539;-333.562887643164;-135.566366137545


==> DDPG_MABX_Validation_Cycle_45.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-5.96046447753906E-08;0
1;-0.999888420104981;-0.0149412155151367;0.298834800720215
2;-0.999020218849182;-0.0442566275596619;0.586586952209473
3;-0.9962238073349;-0.0868225693702698;0.853219032287598
4;-0.990022778511047;-0.140907526016235;1.08891868591309
5;-0.978932678699493;-0.204182863235474;1.28501796722412
6;-0.961781620979309;-0.273817777633667;1.4346284866333
7;-0.937990725040436;-0.346660614013672;1.53296279907227
8;-0.907757580280304;-0.419495105743408;1.57761001586914
9;-0.872101724147797;-0.489324688911438;1.56852149963379
10;-0.832757711410522;-0.553637623786926;1.50821876525879
11;-0.791971623897553;-0.610557913780212;1.40077590942383
12;-0.752241373062134;-0.658887624740601;1.25148296356201
13;-0.716048717498779;-0.698050320148468;1.06664276123047
14;-0.685634911060333;-0.727945625782013;0.852996826171875
15;-0.662842988967896;-0.748758375644684;0.617321968078613
16;-0.649154901504517;-0.760656177997589;0.362733840942383
17;-0.659623920917511;-0.751595795154572;-0.276907920837402
18;-0.700978219509125;-0.713182687759399;-1.12899971008301
19;-0.767192780971527;-0.641416490077972;-1.95369625091553
20;-0.847218990325928;-0.531243801116943;-2.72550773620605
21;-0.925183773040772;-0.379519462585449;-3.41582250595093
22;-0.982088923454285;-0.188418090343475;-3.99451541900635
23;-0.999485194683075;0.0320826768875122;-4.43278741836548
24;-0.964425384998322;0.264355301856995;-4.70894575119019
25;-0.873595476150513;0.486652612686157;-4.81437349319458
26;-0.734362185001373;0.678757905960083;-4.75631618499756
27;-0.562065482139587;0.82709264755249;-4.55690813064575
28;-0.375068664550781;0.926996946334839;-4.24820423126221
29;-0.190047979354858;0.981774806976318;-3.8651967048645
30;-0.0192422270774841;0.999814987182617;-3.43935108184814
31;0.130491256713867;0.991449475288391;-3.00215625762939
32;0.256559133529663;0.966528415679932;-2.57192230224609
33;0.359260082244873;0.933237314224243;-2.16028881072998
34;0.440451145172119;0.897776603698731;-1.77252292633057
35;0.502601623535156;0.864518165588379;-1.41008853912354
36;0.537354588508606;0.843356370925903;-0.813833713531494
37;0.53298819065094;0.846122741699219;0.103377342224121
38;0.49340546131134;0.869799375534058;0.922550201416016
39;0.433977127075195;0.900923728942871;1.34196090698242
40;0.353335618972778;0.93549656867981;1.75536823272705
41;0.242122769355774;0.970245599746704;2.33162117004395
42;0.0772833824157715;0.99700927734375;3.34385299682617
43;-0.140780985355377;0.99004077911377;4.37221527099609
44;-0.399272084236145;0.916832447052002;5.38944816589356
45;-0.665406703948975;0.74648118019104;6.34631156921387
46;-0.885086119174957;0.465427398681641;7.17280960083008
47;-0.99552458524704;0.0945031642913818;7.78946113586426
48;-0.953740119934082;-0.300632357597351;8
49;-0.761380970478058;-0.64830470085144;8
50;-0.482726335525513;-0.875771284103394;7.23351097106934
51;-0.184006929397583;-0.98292487859726;6.3740701675415
52;0.0967569351196289;-0.995307981967926;5.63940143585205
53;0.32993483543396;-0.944003701210022;4.78652381896973
54;0.516393899917603;-0.8563511967659;4.12799835205078
55;0.655887126922607;-0.754858911037445;3.4544563293457
56;0.760979175567627;-0.648776412010193;2.98927307128906
57;0.835106372833252;-0.55008852481842;2.47009944915771
58;0.88411009311676;-0.467278599739075;1.92520141601563
59;0.915802955627441;-0.401627779006958;1.45833110809326
60;0.934538125991821;-0.355862736701965;0.989130020141602
61;0.943822860717773;-0.330451786518097;0.541091918945313
62;0.949385404586792;-0.31411337852478;0.345192909240723
63;0.953773498535156;-0.300526142120361;0.285567283630371
64;0.957410216331482;-0.288731217384338;0.246858596801758
65;0.96049427986145;-0.278299570083618;0.217557907104492
66;0.963140249252319;-0.268999814987183;0.19337272644043
67;0.965423345565796;-0.260686993598938;0.172417640686035
68;0.967399716377258;-0.253254294395447;0.153820037841797
69;0.969113826751709;-0.246614098548889;0.137158393859863
70;0.97060239315033;-0.240688621997833;0.122195243835449
71;0.971897006034851;-0.235406637191772;0.108763694763184
72;0.973024129867554;-0.230703234672546;0.0967273712158203
73;0.974047183990479;-0.226345479488373;0.0895175933837891
74;0.974983215332031;-0.222278714179993;0.0834636688232422
75;0.975841045379639;-0.2184818983078;0.0778465270996094
76;0.976627349853516;-0.214939415454864;0.07257080078125
77;0.977348327636719;-0.211636424064636;0.0676126480102539
78;0.978009939193726;-0.208558619022369;0.0629587173461914
79;0.978616714477539;-0.205692529678345;0.0585975646972656
80;0.97917366027832;-0.203024387359619;0.0545148849487305
81;0.979685187339783;-0.200541734695435;0.0506954193115234
82;0.980154991149902;-0.198232531547546;0.0471277236938477
83;0.980586767196655;-0.196085810661316;0.0437946319580078
84;0.98098361492157;-0.194090723991394;0.0406875610351563
85;0.981348514556885;-0.192237079143524;0.0377893447875977
86;0.98168420791626;-0.190515220165253;0.0350885391235352
87;0.981993198394775;-0.188915908336639;0.0325746536254883
88;0.982277631759644;-0.187431335449219;0.0302333831787109
89;0.982539653778076;-0.186053216457367;0.0280551910400391
90;0.982789397239685;-0.184729516506195;0.026942253112793
91;0.983033180236816;-0.183427929878235;0.0264816284179687
92;0.983271718025208;-0.182144820690155;0.0261058807373047
93;0.983505249023438;-0.180879235267639;0.0257425308227539
94;0.983734130859375;-0.179631114006042;0.0253782272338867
95;0.983958005905151;-0.178400635719299;0.0250129699707031
96;0.984177112579346;-0.177187621593475;0.0246486663818359
97;0.984391450881958;-0.175992608070374;0.0242834091186523
98;0.984601259231567;-0.17481517791748;0.0239191055297852
99;0.984806537628174;-0.17365550994873;0.0235538482666016
100;0.985015630722046;-0.172464966773987;0.024174690246582
101;0.985232830047607;-0.171220064163208;0.0252752304077148
102;0.985458612442017;-0.169914782047272;0.0264959335327148
103;0.9856938123703;-0.16854590177536;0.0277805328369141
104;0.985938191413879;-0.167110323905945;0.0291252136230469
105;0.986192107200623;-0.165605187416077;0.0305290222167969
106;0.986455798149109;-0.164027333259583;0.0319957733154297
107;0.986729383468628;-0.162373721599579;0.0335254669189453
108;0.987012982368469;-0.160640478134155;0.035120964050293
109;0.987306833267212;-0.158824980258942;0.0367851257324219
110;0.987610816955566;-0.156923174858093;0.0385198593139648
111;0.987925291061401;-0.154931306838989;0.0403280258178711
112;0.988250017166138;-0.152845978736877;0.0422096252441406
113;0.988585114479065;-0.150663316249847;0.0441694259643555
114;0.988930583000183;-0.148378968238831;0.0462074279785156
115;0.989286184310913;-0.145988702774048;0.0483283996582031
116;0.989651918411255;-0.143488585948944;0.0505313873291016
117;0.99002742767334;-0.140874207019806;0.0528221130371094
118;0.990412473678589;-0.138141274452209;0.0551996231079102
119;0.990806818008423;-0.135284900665283;0.0576677322387695
120;0.991209626197815;-0.132300734519959;0.0602264404296875
121;0.991620779037476;-0.129183888435364;0.0628805160522461
122;0.992039203643799;-0.125929236412048;0.0656290054321289
123;0.992464542388916;-0.12253201007843;0.0684747695922852
124;0.992895841598511;-0.118987083435059;0.0714216232299805
125;0.993331909179688;-0.115289568901062;0.0744667053222656
126;0.99377179145813;-0.111434102058411;0.0776138305664063
127;0.994214296340942;-0.107415318489075;0.0808658599853516
128;0.994645833969116;-0.103342533111572;0.0819072723388672
129;0.99506402015686;-0.0992348194122314;0.082575798034668
130;0.995468378067017;-0.0950941443443298;0.0832099914550781
131;0.995775938034058;-0.0918159484863281;0.0658493041992188
132;0.996051073074341;-0.0887823700904846;0.0609235763549805
133;0.996272087097168;-0.0862667560577393;0.050506591796875
134;0.996464490890503;-0.0840152502059937;0.0451936721801758
135;0.99662446975708;-0.0820949673652649;0.0385379791259766
136;0.996767282485962;-0.0803436636924744;0.0351476669311523
137;0.99688982963562;-0.0788088440895081;0.0307912826538086
138;0.996997594833374;-0.0774316191673279;0.0276241302490234
139;0.99709153175354;-0.0762135982513428;0.0244302749633789
140;0.997174024581909;-0.075127124786377;0.02178955078125
141;0.997246026992798;-0.0741633176803589;0.0193347930908203
142;0.997309684753418;-0.0733054280281067;0.0172080993652344
143;0.997365236282349;-0.0725430846214294;0.0152883529663086
144;0.997414350509644;-0.0718649029731751;0.0135955810546875
145;0.997457623481751;-0.0712623000144959;0.0120820999145508
146;0.997495651245117;-0.070726752281189;0.0107412338256836
147;0.99752938747406;-0.0702506303787231;0.00954723358154297
148;0.997559070587158;-0.0698272585868835;0.00848674774169922
149;0.997585296630859;-0.0694509744644165;0.00754261016845703
150;0.99761176109314;-0.0690714120864868;0.00761318206787109
151;0.99763822555542;-0.0686870217323303;0.00770664215087891
152;0.997664928436279;-0.0682978630065918;0.00779819488525391
153;0.997691869735718;-0.0679044723510742;0.00789165496826172
154;0.997718811035156;-0.0675062537193298;0.00798416137695313
155;0.997745990753174;-0.0671032667160034;0.00807952880859375
156;0.997773408889771;-0.0666955709457397;0.00817489624023438
157;0.997800827026367;-0.0662830471992493;0.00827217102050781
158;0.997828483581543;-0.0658652782440186;0.00836944580078125
159;0.997856378555298;-0.0654428005218506;0.00846767425537109
160;0.997884273529053;-0.0650154948234558;0.00856685638427734
161;0.997912406921387;-0.0645829439163208;0.00866794586181641
162;0.997940540313721;-0.0641452074050903;0.00876998901367188
163;0.997968912124634;-0.0637026429176331;0.00887203216552734
164;0.997997403144836;-0.0632548332214356;0.00897502899169922
165;0.998026013374329;-0.0628017783164978;0.00908088684082031
166;0.99805474281311;-0.0623434782028198;0.00918483734130859
167;0.998083591461182;-0.0618799328804016;0.0092926025390625
168;0.998112678527832;-0.061410665512085;0.00940036773681641
169;0.998141527175903;-0.0609361529350281;0.00950813293457031
170;0.998170852661133;-0.0604559183120728;0.00961780548095703
171;0.998200178146362;-0.0599704384803772;0.00972938537597656
172;0.998229503631592;-0.0594792366027832;0.00984096527099609
173;0.9982590675354;-0.058982253074646;0.00995445251464844
174;0.998288631439209;-0.0584796071052551;0.0100669860839844
175;0.998318195343018;-0.0579712390899658;0.0101833343505859
176;0.998347997665405;-0.0574570894241333;0.0102987289428711
177;0.998377799987793;-0.0569372177124023;0.0104160308837891
178;0.998407602310181;-0.0564111471176147;0.0105342864990234
179;0.998437523841858;-0.0558793544769287;0.0106534957885742
180;0.998467445373535;-0.055341362953186;0.0107736587524414
181;0.998497486114502;-0.0547976493835449;0.0108957290649414
182;0.998527526855469;-0.0542477369308472;0.0110177993774414
183;0.998557567596436;-0.0536916255950928;0.0111417770385742
184;0.998587608337402;-0.053129255771637;0.0112667083740234
185;0.998617887496948;-0.0525602698326111;0.0113916397094727
186;0.998647928237915;-0.0519850254058838;0.0115203857421875
187;0.998677968978882;-0.0514035820960999;0.0116472244262695
188;0.998708009719849;-0.0508154630661011;0.0117769241333008
189;0.998738288879395;-0.0502206087112427;0.0119075775146484
190;0.998768210411072;-0.0496196150779724;0.0120391845703125
191;0.998798131942749;-0.0490119457244873;0.012171745300293
192;0.998828172683716;-0.0483975410461426;0.0123062133789063
193;0.998857975006104;-0.047776460647583;0.0124406814575195
194;0.998887896537781;-0.0471482276916504;0.0125761032104492
195;0.998917698860168;-0.0465132594108582;0.0127143859863281
196;0.998947381973267;-0.0458711981773376;0.012852668762207
197;0.998976945877075;-0.0452224016189575;0.0129928588867188
198;0.999006509780884;-0.0445664525032043;0.0131330490112305
199;0.999035835266113;-0.0439033508300781;0.013275146484375


==> DDPG_Native_Average_Training_Returns.csv <==
"Iteration";"Native"
0;-1034.8475397766
1;-1152.21600791325
2;-1217.43184276543
3;-1281.68259804272
4;-1326.74553375966
5;-1342.37136640051
6;-1341.12622315099
7;-1271.31594149008
8;-1259.07659199639
9;-1209.78395219036
10;-1167.74536422666
11;-1182.55647371572
12;-1167.26078412104
13;-1119.46807845451
14;-1071.78209466403
15;-1018.79499153805
16;-974.92474577196
17;-953.41877217047
18;-923.635634681557
19;-897.083055976427
20;-887.947309590748
21;-857.470685070018
22;-882.198705038421
23;-854.46499857815
24;-827.450398432057
25;-802.07835173945
26;-777.046817578059
27;-753.935341059061
28;-735.212863252226
29;-717.558870005529
30;-700.040467641458
31;-685.64655244963
32;-669.999292580489
33;-647.933781651239
34;-619.437037935555
35;-588.358769753674
36;-546.757456435289
37;-507.946347047072
38;-470.937997251225
39;-436.49818261839
40;-418.697009465987
41;-392.002766191765
42;-375.416442045437
43;-344.775346584714
44;-330.123824019433
45;-300.882843726571
46;-289.22185575715
47;-282.727311918261
48;-295.664815276305
49;-294.63093136166
50;-293.112261320185
51;-275.126973990829
52;-272.430381603143
53;-268.359331630513
54;-270.272156914269
55;-244.928890049193
56;-233.203459103405
57;-231.484109654304
58;-231.06367383723
59;-232.367203886743
60;-234.675938182809


==> DDPG_Python_Validation_Cycle_45.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-8.74227765734759E-08;0
1;-0.999888777732849;0.0149121796712279;-0.298256397247314
2;-0.999021112918854;0.0442353412508965;-0.586740970611572
3;-0.996222019195557;0.0868429914116859;-0.854054868221283
4;-0.990012586116791;0.140978887677193;-1.08995163440704
5;-0.978909194469452;0.204295843839645;-1.28588438034058
6;-0.961743593215942;0.273951262235641;-1.43509519100189
7;-0.937944889068604;0.346784383058548;-1.53282940387726
8;-0.907726645469666;0.419562101364136;-1.57644629478455
9;-0.872117102146149;0.489297270774841;-1.56641840934753
10;-0.832842350006104;0.553510248661041;-1.50578677654266
11;-0.793573558330536;0.608474314212799;-1.3512704372406
12;-0.77274352312088;0.634718418121338;-0.670147955417633
13;-0.775750041007996;0.631040334701538;0.0950099006295204
14;-0.802094459533691;0.59719717502594;0.857828199863434
15;-0.847161650657654;0.531335175037384;1.59652554988861
16;-0.902248620986939;0.431216180324554;2.28671145439148
17;-0.95513927936554;0.29615706205368;2.90347170829773
18;-0.991565644741058;0.129605323076248;3.41391539573669
19;-0.998298764228821;-0.058305524289608;3.76619076728821
20;-0.968583405017853;-0.248688980937004;3.85975742340088
21;-0.901811838150024;-0.432128936052322;3.91051411628723
22;-0.801665365695953;-0.59777307510376;3.87736320495605
23;-0.676745474338532;-0.736217021942139;3.73485898971558
24;-0.538522064685822;-0.842611372470856;3.49301767349243
25;-0.398636847734451;-0.917108833789825;3.17304253578186
26;-0.266843646764755;-0.963739812374115;2.79827165603638
27;-0.150087207555771;-0.988672733306885;2.38919925689697
28;-0.0525432303547859;-0.99861866235733;1.96178078651428
29;0.0234780982136726;-0.999724328517914;1.5209538936615
30;0.0477324910461903;-0.99886018037796;0.485407561063767
31;0.0208154190331697;-0.999783337116241;-0.538674235343933
32;-0.0297297835350037;-0.999557971954346;-1.011021733284
33;-0.101916193962097;-0.994792997837067;-1.44718587398529
34;-0.194817766547203;-0.980839431285858;-1.87956380844116
35;-0.306270211935043;-0.951944589614868;-2.30401682853699
36;-0.433786928653717;-0.90101546049118;-2.74838042259216
37;-0.589907169342041;-0.807471096515656;-3.6450469493866
38;-0.755722403526306;-0.654892086982727;-4.51625299453735
39;-0.900761842727661;-0.434313416481018;-5.29527807235718
40;-0.98822957277298;-0.152978301048279;-5.91389131546021
41;-0.986832559108734;0.161745324730873;-6.32080698013306
42;-0.883522570133209;0.468388617038727;-6.50014114379883
43;-0.689402878284454;0.724378108978272;-6.4533166885376
44;-0.434986144304276;0.900437116622925;-6.21283054351807
45;-0.157221257686615;0.98756343126297;-5.84293222427368
46;0.112462438642979;0.993655979633331;-5.41154289245606
47;0.351632565259933;0.936138093471527;-4.93227195739746
48;0.538492202758789;0.842630505561829;-4.18664455413818
49;0.668398916721344;0.743802964687347;-3.26814866065979
50;0.753322005271912;0.657651841640472;-2.42089557647705
51;0.804577767848969;0.593847334384918;-1.63730299472809
52;0.846786260604858;0.53193324804306;-1.49900567531586
53;0.88207334280014;0.471112072467804;-1.40661752223969
54;0.912007749080658;0.41017296910286;-1.35814774036407
55;0.933201014995575;0.359354853630066;-1.10134494304657
56;0.951638758182526;0.307219356298447;-1.10613548755646
57;0.960238039493561;0.279182642698288;-0.586538136005402
58;0.96917861700058;0.24635899066925;-0.680422723293304
59;0.977342903614044;0.211662143468857;-0.7129265666008
60;0.980291724205017;0.197555303573608;-0.288237512111664
61;0.984415531158447;0.175858184695244;-0.441719621419907
62;0.988045811653137;0.154160633683205;-0.439991861581802
63;0.989108383655548;0.147189080715179;-0.141041412949562
64;0.99140876531601;0.130799978971481;-0.330999106168747
65;0.991912424564362;0.126924306154251;-0.0781652182340622
66;0.993597447872162;0.112978167831898;-0.280953675508499
67;0.993491053581238;0.113910242915154;0.0187626890838146
68;0.994554877281189;0.10421396791935;-0.195090010762215
69;0.994762539863586;0.10221292078495;-0.0402359552681446
70;0.995931029319763;0.0901185646653175;-0.243014946579933
71;0.995460569858551;0.0951747074723244;0.101559825241566
72;0.996039271354675;0.0889145061373711;-0.125737935304642
73;0.99603408575058;0.0889723300933838;0.00116100849118084
74;0.996880412101746;0.0789268985390663;-0.201621159911156
75;0.996318578720093;0.0857278406620026;0.136482372879982
76;0.996724545955658;0.0808714628219605;-0.0974664688110352
77;0.996537387371063;0.0831460058689117;0.0456447042524815
78;0.997221171855927;0.0744977816939354;-0.173504933714867
79;0.996605813503265;0.0823219642043114;0.156967431306839
80;0.996926426887512;0.078343391418457;-0.0798295885324478
81;0.996785044670105;0.0801219940185547;0.0356842279434204
82;0.997433662414551;0.0715968236327171;-0.170996636152267
83;0.996832847595215;0.0795249715447426;0.159018069505692
84;0.99714195728302;0.0755507349967957;-0.0797248557209969
85;0.996854901313782;0.0792483910918236;0.0741756111383438
86;0.997431457042694;0.0716275051236153;-0.152853563427925
87;0.996787130832672;0.0800962150096893;0.169864222407341
88;0.997056782245636;0.0766666457056999;-0.0688031986355782
89;0.996938705444336;0.0781871154904366;0.0305010341107845
90;0.997548580169678;0.0699774548411369;-0.164646163582802
91;0.996943414211273;0.0781268179416657;0.163436502218246
92;0.997234582901001;0.0743183568120003;-0.0763915553689003
93;0.996932625770569;0.0782648772001267;0.0791612640023232
94;0.997487545013428;0.0708419680595398;-0.148872882127762
95;0.996840596199036;0.0794280022382736;0.172207921743393
96;0.997101128101349;0.0760879516601563;-0.0670039132237434
97;0.996972143650055;0.0777594819664955;0.0335299670696259
98;0.997573614120483;0.0696192905306816;-0.163248121738434
99;0.996967613697052;0.0778172239661217;0.164406463503838
100;0.997254908084869;0.0740450695157051;-0.0756614431738853
101;0.99694961309433;0.0780478566884995;0.0802882239222527
102;0.997499763965607;0.0706695318222046;-0.147976472973824
103;0.996852278709412;0.0792813524603844;0.172723054885864
104;0.997110784053803;0.0759609937667847;-0.0666081160306931
105;0.996980547904968;0.0776519849896431;0.0339199379086494
106;0.99757981300354;0.0695310086011887;-0.162861540913582
107;0.996973514556885;0.0777422785758972;0.164672926068306
108;0.997259676456451;0.073980450630188;-0.0754540637135506
109;0.996953964233398;0.077992208302021;0.0804678723216057
110;0.997503161430359;0.0706217959523201;-0.147817149758339
111;0.996855556964874;0.0792397633194923;0.172845751047134
112;0.997113645076752;0.0759238302707672;-0.0665192157030106
113;0.99698269367218;0.0776243656873703;0.0341113805770874
114;0.997581422328949;0.0695079863071442;-0.162768974900246
115;0.996975004673004;0.0777224600315094;0.164736866950989
116;0.997260987758637;0.0739630460739136;-0.0754055082798004
117;0.996955096721649;0.0779781267046928;0.0805344134569168
118;0.997503995895386;0.070610411465168;-0.147763028740883
119;0.996856331825256;0.0792300254106522;0.172878757119179
120;0.997114241123199;0.0759153440594673;-0.0664941146969795
121;0.996983230113983;0.0776173397898674;0.0341407246887684
122;0.997581779956818;0.0695022121071816;-0.162744015455246
123;0.996975421905518;0.077717550098896;0.164754256606102
124;0.99726128578186;0.0739588066935539;-0.0753920078277588
125;0.996955335140228;0.0779744237661362;0.0805450528860092
126;0.99750417470932;0.0706071779131889;-0.147753536701202
127;0.996856570243835;0.0792271941900253;0.172886803746223
128;0.997114479541779;0.0759127959609032;-0.0664883628487587
129;0.996983349323273;0.0776154473423958;0.0341538265347481
130;0.997581899166107;0.0695005878806114;-0.162738502025604
131;0.996975541114807;0.0777161121368408;0.164757922291756
132;0.99726140499115;0.0739575028419495;-0.0753894299268723
133;0.996955454349518;0.0779735818505287;0.0805544257164001
134;0.997504234313965;0.0706066861748695;-0.14774651825428
135;0.99685662984848;0.0792268216609955;0.172889053821564
136;0.997114479541779;0.0759125128388405;-0.0664864331483841
137;0.996983408927918;0.0776151791214943;0.0341540090739727
138;0.997581899166107;0.0695003867149353;-0.16273707151413
139;0.996975541114807;0.0777159631252289;0.164758920669556
140;0.99726140499115;0.0739573910832405;-0.0753885433077812
141;0.996955454349518;0.0779733508825302;0.0805520117282867
142;0.997504234313965;0.0706063807010651;-0.147748067975044
143;0.99685662984848;0.0792265236377716;0.172889292240143
144;0.997114479541779;0.0759122222661972;-0.0664864331483841
145;0.996983408927918;0.07761500030756;0.0341564081609249
146;0.997581958770752;0.0695002153515816;-0.162737116217613
147;0.996975541114807;0.0777157917618752;0.164758965373039
148;0.99726140499115;0.0739572197198868;-0.0753886178135872
149;0.996955454349518;0.0779733285307884;0.0805551335215569
150;0.997504234313965;0.0706064626574516;-0.147746041417122
151;0.99685662984848;0.0792266279459;0.172889694571495
152;0.997114479541779;0.0759123489260674;-0.0664859488606453
153;0.996983408927918;0.07761500030756;0.0341539084911346
154;0.997581958770752;0.0695002377033234;-0.162736684083939
155;0.996975541114807;0.0777158364653587;0.164759412407875
156;0.99726140499115;0.0739572793245316;-0.0753881707787514
157;0.996955454349518;0.0779732614755631;0.0805524066090584
158;0.997504234313965;0.0706063136458397;-0.14774751663208
159;0.99685662984848;0.0792264714837074;0.172889426350594
160;0.997114479541779;0.075912170112133;-0.0664863362908363
161;0.996983408927918;0.0776150599122047;0.0341585762798786
162;0.997581958770752;0.0695002675056458;-0.162737116217613
163;0.996975541114807;0.0777158513665199;0.164759010076523
164;0.99726140499115;0.0739572793245316;-0.0753885433077812
165;0.996955454349518;0.0779733136296272;0.0805535018444061
166;0.997504234313965;0.0706063956022263;-0.147746950387955
167;0.99685662984848;0.0792265608906746;0.172889679670334
168;0.997114479541779;0.0759122744202614;-0.0664860233664513
169;0.996983408927918;0.07761500030756;0.0341552793979645
170;0.997581958770752;0.0695002526044846;-0.162736237049103
171;0.996975541114807;0.0777158737182617;0.164759770035744
172;0.99726140499115;0.0739573389291763;-0.0753877982497215
173;0.996955454349518;0.077973335981369;0.0805528238415718
174;0.997504234313965;0.0706063881516457;-0.147747606039047
175;0.99685662984848;0.0792265385389328;0.172889411449432
176;0.997114479541779;0.075912244617939;-0.0664863064885139
177;0.996983408927918;0.0776150301098824;0.0341565497219563
178;0.997581958770752;0.0695002526044846;-0.16273695230484
179;0.996975541114807;0.0777158364653587;0.164759159088135
180;0.99726140499115;0.073957271873951;-0.0753884017467499
181;0.996955454349518;0.0779733136296272;0.0805536434054375
182;0.997504234313965;0.0706063881516457;-0.147747159004211
183;0.99685662984848;0.0792265385389328;0.172889441251755
184;0.997114479541779;0.075912244617939;-0.0664862617850304
185;0.996983408927918;0.077615037560463;0.0341565907001495
186;0.997581958770752;0.0695002526044846;-0.162736907601357
187;0.996975541114807;0.0777158439159393;0.164759203791618
188;0.99726140499115;0.0739572793245316;-0.0753883793950081
189;0.996955454349518;0.0779733210802078;0.0805536657571793
190;0.997504234313965;0.0706063956022263;-0.147747129201889
191;0.99685662984848;0.079226553440094;0.172889485955238
192;0.997114479541779;0.0759122595191002;-0.0664862096309662
193;0.996983408927918;0.0776150524616241;0.0341566577553749
194;0.997581958770752;0.0695002749562264;-0.162736818194389
195;0.996975541114807;0.0777158662676811;0.164759159088135
196;0.99726140499115;0.0739573016762733;-0.0753883719444275
197;0.996955454349518;0.0779733508825302;0.0805536881089211
198;0.997504234313965;0.0706064254045486;-0.147747084498405
199;0.99685662984848;0.0792265683412552;0.172889292240143


==> DDPG_Simulink_Validation_Cycle_45.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-5.960464477539E-08;0
1;-0.999887585639954;0.0149933099746704;-0.299877166748047
2;-0.999013125896454;0.0444165468215942;-0.588746070861816
3;-0.996197998523712;0.0871179103851318;-0.85594654083252
4;-0.98996114730835;0.141339778900146;-1.091721534729
5;-0.978817820549011;0.20473301410675;-1.28752565383911
6;-0.961603343486786;0.27444314956665;-1.43639278411865
7;-0.937761008739471;0.347281336784363;-1.53319644927979
8;-0.907552242279053;0.419939279556274;-1.57415962219238
9;-0.872191607952118;0.489164352416992;-1.55506277084351
10;-0.833801746368408;0.552063941955566;-1.47412109375
11;-0.795102179050446;0.606475591659546;-1.33565235137939
12;-0.758078515529633;0.65216326713562;-1.1762843132019
13;-0.724744260311127;0.68901801109314;-0.993972778320313
14;-0.697094440460205;0.716979265213013;-0.786524295806885
15;-0.676790595054626;0.736175537109375;-0.558853626251221
16;-0.66503369808197;0.746813297271729;-0.317104339599609
17;-0.662508726119995;0.749054193496704;-0.0675187110900879
18;-0.669384360313416;0.742916345596314;0.184337615966797
19;-0.689131140708923;0.724636554718018;0.538189888000488
20;-0.733147740364075;0.680069446563721;1.2529935836792
21;-0.798832714557648;0.601553201675415;2.04826354980469
22;-0.874707102775574;0.484651923179626;2.78957939147949
23;-0.944842636585236;0.327524542808533;3.44565486907959
24;-0.990985870361328;0.133966207504272;3.98624229431152
25;-0.996409177780151;-0.0846683382987976;4.38279914855957
26;-0.950672447681427;-0.31019651889801;4.61259651184082
27;-0.852969169616699;-0.521961212158203;4.67497634887695
28;-0.712007582187653;-0.702171802520752;4.58589267730713
29;-0.5430628657341;-0.839691996574402;4.36545181274414
30;-0.363486230373383;-0.93159955739975;4.0414571762085
31;-0.188371896743774;-0.982097744941711;3.65006256103516
32;-0.0282955169677734;-0.999599575996399;3.22410011291504
33;0.110784649848938;-0.993844449520111;2.78623962402344
34;0.226583123207092;-0.973991811275482;2.35111236572266
35;0.319169044494629;-0.947697818279266;1.92568969726563
36;0.389565944671631;-0.920998573303223;1.50615406036377
37;0.439943194389343;-0.898025572299957;1.10750293731689
38;0.473070383071899;-0.881024599075317;0.744741439819336
39;0.490442156791687;-0.871473729610443;0.396491050720215
40;0.492850065231323;-0.870114207267761;0.0552997589111328
41;0.480406165122986;-0.877046167850494;-0.284887790679932
42;0.452537536621094;-0.891745388507843;-0.63017463684082
43;0.408029556274414;-0.912968695163727;-0.986277103424072
44;0.345146179199219;-0.938548922538757;-1.35799932479858
45;0.260939359664917;-0.965355157852173;-1.76798915863037
46;0.136974334716797;-0.990574598312378;-2.53177642822266
47;-0.0331460237503052;-0.999450504779816;-3.41117191314697
48;-0.250405371189117;-0.968141078948975;-4.39893817901611
49;-0.499621987342835;-0.866243541240692;-5.40126800537109
50;-0.744343817234039;-0.667796611785889;-6.32778549194336
51;-0.928198635578156;-0.372084975242615;-6.99980735778809
52;-0.999859869480133;-0.0167403221130371;-7.29026508331299
53;-0.943537890911102;0.331264615058899;-7.08769369125366
54;-0.776423096656799;0.630212068557739;-6.8836555480957
55;-0.54788339138031;0.836554765701294;-6.18276214599609
56;-0.295780420303345;0.95525598526001;-5.59119081497192
57;-0.0422653555870056;0.999106407165527;-5.15988874435425
58;0.192584156990051;0.981280446052551;-4.72145795822144
59;0.39732551574707;0.917677640914917;-4.29611539840698
60;0.56807541847229;0.822976350784302;-3.91129779815674
61;0.704615592956543;0.709589242935181;-3.55431413650513
62;0.810509920120239;0.585724830627441;-3.26281881332397
63;0.888031721115112;0.459782123565674;-2.96048593521118
64;0.939110636711121;0.343614935874939;-2.5397253036499
65;0.971313238143921;0.237803339958191;-2.21319675445557
66;0.989270448684692;0.146096229553223;-1.86965417861938
67;0.997698307037354;0.0678101778030396;-1.57517623901367
68;0.999998331069946;0.00178349018096924;-1.32157468795776
69;0.998631238937378;-0.0523017644882202;-1.08218240737915
70;0.995359420776367;-0.0962276458740234;-0.881022453308106
71;0.991317272186279;-0.131491780281067;-0.709938049316406
72;0.987246632575989;-0.159198462963104;-0.560100555419922
73;0.983613967895508;-0.180287480354309;-0.427999973297119
74;0.98070240020752;-0.19550633430481;-0.309900283813477
75;0.978683710098267;-0.205373644828796;-0.201435089111328
76;0.977660298347473;-0.210191249847412;-0.0985016822814941
77;0.977687120437622;-0.210066080093384;0.00256061553955078
78;0.9787837266922;-0.204896152019501;0.105698585510254
79;0.980929374694824;-0.194364249706268;0.2149658203125
80;0.984032154083252;-0.177990674972534;0.333303451538086
81;0.987887620925903;-0.155171036720276;0.462871551513672
82;0.992082357406616;-0.125588953495026;0.59758186340332
83;0.995640158653259;-0.0932773351669312;0.650167465209961
84;0.997642517089844;-0.0686261653900147;0.494659423828125
85;0.999093770980835;-0.0425621271133423;0.522103309631348
86;0.999725818634033;-0.0234176516532898;0.383105278015137
87;0.999986410140991;-0.00520831346511841;0.364228248596191
88;0.999969244003296;0.00784218311309814;0.261012077331543
89;0.999816179275513;0.0191694498062134;0.226568222045898
90;0.99960994720459;0.0279282331466675;0.175225257873535
91;0.9993816614151;0.0351608991622925;0.14472484588623
92;0.999165773391724;0.0408385992050171;0.113636016845703
93;0.998960971832275;0.0455754995346069;0.0948266983032227
94;0.998767137527466;0.0496423244476318;0.0814285278320313
95;0.99858832359314;0.0531173944473267;0.0695924758911133
96;0.998425483703613;0.0560934543609619;0.0596113204956055
97;0.998279333114624;0.0586390495300293;0.0509958267211914
98;0.998148918151856;0.0608178377151489;0.0436515808105469
99;0.998034000396729;0.062673807144165;0.0371923446655273
100;0.997935652732849;0.0642222166061401;0.0310287475585937
101;0.997851848602295;0.0655101537704468;0.0258140563964844
102;0.997781038284302;0.0665812492370606;0.0214681625366211
103;0.997721195220947;0.0674718618392944;0.0178518295288086
104;0.997670888900757;0.0682123899459839;0.0148448944091797
105;0.997628569602966;0.0688279867172241;0.0123424530029297
106;0.99759316444397;0.0693399906158447;0.0102634429931641
107;0.997563362121582;0.069765567779541;0.00853347778320313
108;0.997538566589356;0.0701195001602173;0.00709438323974609
109;0.997517824172974;0.0704137086868286;0.00589942932128906
110;0.997500658035278;0.0706583261489868;0.00490474700927734
111;0.997486114501953;0.0708616971969605;0.00407791137695313
112;0.997474193572998;0.071030855178833;0.00339031219482422
113;0.997464179992676;0.0711714029312134;0.00281906127929687
114;0.997455835342407;0.0712883472442627;0.00234413146972656
115;0.997448801994324;0.0713855028152466;0.00194835662841797
116;0.997442960739136;0.071466326713562;0.00162029266357422
117;0.997438192367554;0.0715334415435791;0.00134658813476563
118;0.997434139251709;0.0715892314910889;0.00111961364746094
119;0.997430801391602;0.0716357231140137;0.0009307861328125
120;0.997428178787231;0.0716742277145386;0.000774383544921875
121;0.99742579460144;0.0717064142227173;0.000643730163574219
122;0.997423887252808;0.0717329978942871;0.000535011291503906
123;0.997422218322754;0.0717551708221436;0.000445365905761719
124;0.997421026229858;0.0717736482620239;0.000370025634765625
125;0.997419834136963;0.071789026260376;0.000307083129882812
126;0.997418880462647;0.0718017816543579;0.000256538391113281
127;0.997418165206909;0.0718123912811279;0.000211715698242187
128;0.997417449951172;0.0718212127685547;0.000176429748535156
129;0.997416973114014;0.0718284845352173;0.000146865844726563
130;0.997416496276856;0.0718345642089844;0.0001220703125
131;0.997416257858276;0.0718396902084351;0.000102043151855469
132;0.997415900230408;0.0718438625335693;8.48770141601563E-05
133;0.997415661811829;0.0718473196029663;6.96182250976562E-05
134;0.99741542339325;0.0718502998352051;5.91278076171875E-05
135;0.99741530418396;0.0718526840209961;4.76837158203125E-05
136;0.997415065765381;0.0718547105789185;4.10079956054688E-05
137;0.997415065765381;0.0718563795089722;3.33786010742187E-05
138;0.997414827346802;0.0718578100204468;2.76565551757812E-05
139;0.997414827346802;0.0718588829040527;2.288818359375E-05
140;0.997414708137512;0.0718598365783691;2.00271606445312E-05
141;0.997414588928223;0.071860671043396;1.62124633789062E-05
142;0.997414588928223;0.0718613862991333;1.33514404296875E-05
143;0.997414588928223;0.0718618631362915;1.04904174804688E-05
144;0.997414588928223;0.0718623399734497;9.5367431640625E-06
145;0.997414588928223;0.0718628168106079;7.62939453125E-06
146;0.997414588928223;0.0718631744384766;6.67572021484375E-06
147;0.997414469718933;0.0718634128570557;4.76837158203125E-06
148;0.997414469718933;0.0718635320663452;4.76837158203125E-06
149;0.997414469718933;0.0718637704849243;3.814697265625E-06
150;0.997414469718933;0.0718638896942139;2.86102294921875E-06
151;0.997414469718933;0.0718640089035034;2.86102294921875E-06
152;0.997414350509644;0.071864128112793;1.9073486328125E-06
153;0.997414350509644;0.071864128112793;1.9073486328125E-06
154;0.997414350509644;0.0718642473220825;9.5367431640625E-07
155;0.997414350509644;0.0718642473220825;9.5367431640625E-07
156;0.997414350509644;0.0718643665313721;1.9073486328125E-06
157;0.997414350509644;0.0718643665313721;9.5367431640625E-07
158;0.997414350509644;0.0718643665313721;0
159;0.997414350509644;0.0718644857406616;9.5367431640625E-07
160;0.997414350509644;0.0718644857406616;9.5367431640625E-07
161;0.997414350509644;0.0718644857406616;0
162;0.997414350509644;0.0718646049499512;9.5367431640625E-07
163;0.997414350509644;0.0718646049499512;0
164;0.997414350509644;0.0718646049499512;0
165;0.997414350509644;0.0718644857406616;0
166;0.997414350509644;0.0718646049499512;0
167;0.997414350509644;0.0718646049499512;0
168;0.997414350509644;0.0718646049499512;0
169;0.997414350509644;0.0718646049499512;0
170;0.997414350509644;0.0718646049499512;9.5367431640625E-07
171;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
172;0.997414350509644;0.0718646049499512;0
173;0.997414350509644;0.0718646049499512;0
174;0.997414350509644;0.0718646049499512;0
175;0.997414350509644;0.0718647241592407;9.5367431640625E-07
176;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
177;0.997414350509644;0.0718646049499512;0
178;0.997414350509644;0.0718646049499512;0
179;0.997414350509644;0.0718646049499512;0
180;0.997414350509644;0.0718646049499512;0
181;0.997414350509644;0.0718647241592407;0
182;0.997414350509644;0.0718647241592407;0
183;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
184;0.997414350509644;0.0718646049499512;0
185;0.997414350509644;0.0718647241592407;0
186;0.997414350509644;0.0718647241592407;0
187;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
188;0.997414350509644;0.0718647241592407;0
189;0.997414350509644;0.0718647241592407;0
190;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
191;0.997414350509644;0.0718646049499512;0
192;0.997414350509644;0.0718647241592407;0
193;0.997414350509644;0.0718647241592407;0
194;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
195;0.997414350509644;0.0718646049499512;0
196;0.997414350509644;0.0718647241592407;0
197;0.997414350509644;0.0718647241592407;0
198;0.997414350509644;0.0718646049499512;-4.7683715820313E-07
199;0.997414350509644;0.0718647241592407;0


==> PPO_Average_Training_Returns.csv <==
"Cycle";"Python";"Simulink";"MABX III"
0;-1270.43470750236;-1589.14933594068;-1244.59868113333
1;-955.396572587362;-1505.18659408887;-1122.3195501
2;-1456.37978979497;-1254.80769454944;-1332.7701906
3;-1250.50028929523;-1389.01609712839;-1192.71833550333
4;-1326.46083276085;-1281.66648954029;-1264.63460916667
5;-1455.31993041536;-1037.75147672867;-1171.79392879333
6;-1303.48697751125;-1295.03906702002;-1172.08253355
7;-1278.37453662937;-1531.57635751863;-1531.19769266667
8;-1270.68080596395;-1683.01237122218;-1192.0466497
9;-1025.25346264499;-1430.11956252903;-1097.8195269
10;-1287.92077786633;-1346.37413949768;-1253.67898656
11;-1122.54443538805;-1349.81450125575;-1362.27466723333
12;-955.941474245037;-1396.40291268627;-957.858616026667
13;-1222.55102211409;-1489.05366190771;-1363.26934166667
14;-954.111035574808;-1252.29300727447;-1019.69448236667
15;-1508.04352263082;-1105.35710298891;-1369.5355313
16;-978.102118747186;-1054.29993844529;-1012.15911917333
17;-1182.91555156223;-1043.63853040958;-1309.5502228
18;-943.636919826816;-1515.10402148962;-1504.56034766667
19;-916.137038034797;-1453.06951759259;-1373.9186719
20;-1292.22871071981;-1277.67442468057;-1013.63108469333
21;-1055.74071194805;-1228.31036355098;-1360.97264411333
22;-1241.25008864318;-1023.45488632595;-1192.31654046667
23;-985.23417902184;-1215.25498221318;-1132.47994123333
24;-1141.89116844907;-1205.71386223038;-1039.56190046667
25;-1124.78604396304;-1231.53546579679;-961.61786232
26;-1369.38008824929;-1286.99588524302;-1175.71093155
27;-1435.26086418121;-1044.89926275611;-1179.80446706667
28;-1401.38454346748;-1108.12111757199;-1249.28114706667
29;-1663.86856983983;-1364.31589871645;-1063.00640683333
30;-934.040413041347;-1362.64211455981;-1359.38599326667
31;-1161.75782488702;-1242.36471998692;-1267.37988253333
32;-1099.4933546975;-1205.02558184912;-1152.90672343333
33;-1242.01926939968;-1268.15608963681;-1261.23617436333
34;-987.36304815515;-1387.71722722054;-1082.32040976667
35;-1259.82591658043;-1181.38126901786;-1469.57392343333
36;-1093.66559586563;-1328.98956874261;-1327.4280469
37;-1572.90646622354;-1253.09306699162;-1289.5584154
38;-1382.98255648296;-1491.89166084925;-1231.62420054667
39;-1359.63952855018;-1248.34061924803;-979.897399823333
40;-1361.98561876204;-1115.62271711975;-1289.55300683333
41;-1226.66573069391;-1080.44225047032;-1239.43236099667
42;-1087.23356002284;-1050.52585901817;-1187.65238253333
43;-1325.15300271595;-1417.78436264892;-1135.67932633333
44;-815.161383424274;-1358.5211621585;-944.108912996667
45;-1325.54757615524;-1367.63798678791;-1389.85776113333
46;-1343.64375376086;-1336.81204622984;-1241.47608293
47;-1369.45609292513;-1341.42176398138;-1303.18685495333
48;-1139.21427312138;-1080.44381987366;-1396.59599516667
49;-1297.64597650494;-1490.90392101308;-1312.59566793333
50;-1169.64298375619;-1402.251565516;-1245.83330772667
51;-1167.682685357;-1521.29311413815;-1310.71905866667
52;-957.995452648826;-1018.11387798438;-1382.869862
53;-1271.48955105259;-1240.44074650606;-1339.6440046
54;-970.164626371507;-1085.39345619174;-1107.46738796
55;-1337.64882741051;-1146.36582659185;-1213.48611473
56;-1395.11183931918;-1524.43873055776;-1188.23264386667
57;-921.504311625297;-1229.05062257002;-1177.0824956
58;-1026.62554082436;-1193.67914379636;-1048.86480289
59;-1093.56161740529;-1217.0590908754;-1475.461165
60;-1168.9072007665;-1192.33443199595;-1141.36778836
61;-1055.56836935146;-1154.66622423753;-1246.20592558667
62;-994.604613459249;-1221.72652920336;-1302.25118166667
63;-1307.15578083005;-1122.93431475386;-1165.94472096667
64;-1099.09746525937;-1049.92865228156;-1171.83099463333
65;-1101.61411037956;-1235.51648507298;-1272.60943176667
66;-1198.33872877504;-1461.82337450981;-1107.012933
67;-931.762863121583;-1079.83316006387;-1203.31284043333
68;-1177.54061607687;-1004.09765300465;-1114.74954983333
69;-1160.00472793546;-1292.22079618772;-1346.8001181
70;-1052.5395636686;-1090.15711370111;-1362.40354443333
71;-985.399251804004;-1325.57479186853;-1509.08763453333
72;-1060.39276403597;-1139.7656592379;-1252.13279603333
73;-1229.21616934175;-1087.23165859779;-1563.31549206667
74;-1284.7040757033;-1424.07969256242;-1305.4154657
75;-936.901823746842;-1222.56757613023;-1012.87609221333
76;-1284.40977839951;-1349.90217692157;-1227.46190955
77;-1359.50398578407;-1462.17361358491;-1143.94012703333
78;-1364.81579337639;-1326.41941815615;-1092.8949875
79;-1266.18025156984;-1353.41745707393;-1186.33919046667
80;-1451.87589898591;-1237.5693099685;-1310.51720186667
81;-1073.1487694876;-1476.93787181377;-1018.0396424
82;-1048.14700690998;-1281.41958526274;-1282.57219176667
83;-1078.7457590424;-1389.78080115716;-1181.9403287
84;-1048.0656286271;-1158.39937399576;-1134.9292846
85;-960.910723588484;-1471.19399301211;-1208.4801087
86;-1202.75764090268;-1305.63194813331;-1255.6112339
87;-1144.44915466784;-1360.68831783533;-1190.21004522667
88;-1078.57897773037;-1144.08349837859;-1086.95159346667
89;-1111.24916359081;-1176.25452208022;-1384.94594
90;-1222.54204671406;-1167.28090990568;-1086.58868295
91;-1276.39068980949;-1192.77650173505;-1321.36485601
92;-1170.79506651147;-1482.80377427737;-1080.45819823
93;-1312.72774493641;-1335.13610226909;-1279.93638273333
94;-1282.62543972636;-1294.28496930252;-1276.75279495
95;-1295.66224909908;-1205.09362859776;-1177.20580636667
96;-1558.65312238222;-1155.19124641021;-1195.29857453333
97;-1022.37989376665;-1120.79792038848;-1219.90824697667
98;-1494.79679359478;-1160.95603294671;-1092.57121363333
99;-1132.21912761851;-1341.30709700783;-1198.90903738333
100;-929.544247672887;-1261.59924223771;-1200.65200663333
101;-1135.68377076287;-1616.53881470362;-1481.671338
102;-1054.4097910048;-1134.37882797048;-1172.15084317333
103;-1111.64554025346;-1118.1785428226;-1390.65520733333
104;-945.220615607511;-1392.72104684512;-1358.79587933333
105;-1235.54778163223;-1346.07614149153;-1543.03641766667
106;-1319.55527661987;-1062.3070245857;-1413.5311443
107;-1339.67512201049;-1157.02240979671;-1375.25058156667
108;-1507.64226823238;-1212.21190136174;-1293.96554446667
109;-1224.76160246159;-1493.89953013261;-1187.5683515
110;-1211.23339181733;-1300.57938495527;-1149.39079091333
111;-1027.17421539311;-1413.84761059005;-1576.082362
112;-1220.36695014441;-1075.36299075559;-1189.9477916
113;-944.598758324924;-1252.24907198052;-1349.86370736667
114;-1367.92474634008;-1309.73039309184;-1179.804430984
115;-950.673288905537;-1157.19636815786;-1105.50229043333
116;-1090.24775137032;-1129.50673786799;-1109.29021166667
117;-1070.23392994108;-1296.34066186349;-1219.6167055
118;-1197.70005793178;-1159.21251211067;-1233.06026690667
119;-1170.86914952825;-1425.99833958099;-1011.26263372667
120;-1146.78887176304;-1435.8408074677;-1239.35598068333
121;-960.919520393159;-1012.18311176845;-1204.30078143333
122;-1039.68450994935;-1410.57161881526;-1377.29319254333
123;-1158.59182783766;-1088.82669480145;-1158.01535962
124;-1068.59621008022;-1171.1374150579;-1338.55072283333
125;-1166.148188588;-1171.38841920781;-1059.25352983333
126;-1033.92176739371;-1166.28217471391;-1360.26540956667
127;-944.243909604365;-1151.62040470478;-1606.34483666667
128;-954.433506442905;-1232.56736549735;-1193.966727268
129;-1197.6706874067;-1264.28283981855;-1308.12608236667
130;-1050.51302164619;-1291.30075641473;-1210.7175668
131;-1196.19105727352;-975.29146918344;-1415.42093366667
132;-1096.02950858497;-1141.80588754701;-1262.62335906667
133;-1258.62049697135;-1232.54455634952;-1108.6465519
134;-1122.8320833429;-1296.21156022449;-1248.25498760333
135;-969.913719128415;-1150.85417166352;-1196.159920347
136;-1341.64705919651;-1292.60470505555;-1286.80759116333
137;-1181.35284157305;-1194.13452544808;-1414.16280426667
138;-1249.51621901901;-1296.42655618986;-1293.71918168667
139;-1019.41290532283;-1023.87706756033;-1248.0750396
140;-1095.40146836672;-1540.36942418416;-1077.69583938
141;-1073.6362418784;-1000.4216395275;-1395.4394483
142;-1239.8617420216;-1430.16699848821;-1508.96741166667
143;-1166.81976491045;-1249.21650893991;-1341.92298786667
144;-1138.25248191885;-1122.5052437981;-1492.135907
145;-992.86665626019;-1012.99992796282;-1211.28783193333
146;-1280.63246228387;-1305.93143949906;-1001.43542804667
147;-1269.17998245665;-1223.98101916909;-1308.08613153333
148;-1157.35358840267;-1041.09654877335;-1066.52048166667
149;-1030.52560744115;-887.789651920398;-1273.51453851333
150;-1220.56791457242;-1043.47380613722;-1207.36158893333
151;-954.04226731412;-1243.80722241228;-1377.88627233333
152;-1121.0286825878;-1408.48732656737;-1245.59641523333
153;-991.356370140337;-1343.14677616457;-1479.96144233333
154;-1167.86290099757;-1291.96514705941;-1351.2490712
155;-1292.38132541418;-1481.23657178879;-1125.96847782
156;-1072.45365265466;-1066.76155858239;-1072.989974438
157;-1151.7609077567;-1293.22124792139;-1054.74301117667
158;-1040.09322847856;-1308.34019460405;-1259.35914049333
159;-1171.09542747869;-1084.52835856378;-1353.0956394
160;-1168.35869421584;-1313.36994675795;-1267.46852363333
161;-1027.8479977213;-1482.48487993951;-1321.33342949333
162;-1129.69577295376;-1114.07573748038;-1243.56043063333
163;-1175.54127810766;-1190.8860043933;-1377.83051254
164;-1164.48370794409;-1031.14603969455;-1334.90504666333
165;-1119.3610234023;-1235.67823838567;-1032.56139367
166;-1229.60820290108;-1345.34432990352;-1164.91924066667
167;-1114.88134743589;-1129.98587400715;-1345.55705763333
168;-1060.6853333411;-1017.81338489025;-1416.63878556667
169;-1038.91642313147;-1128.14758835981;-1260.09236588733
170;-1110.58995574019;-1449.61032697558;-1384.88319456667
171;-1004.91584440548;-1172.76907953123;-1219.41509018333
172;-1042.33085761477;-1084.84503353139;-1156.12926
173;-1041.20044420041;-1117.23188277707;-1098.07432274333
174;-1151.73936164847;-1195.58234462142;-1248.534478796
175;-1116.65518129447;-1379.69160117706;-1263.27962366667
176;-1121.01564480005;-1205.63062216838;-1347.27569813333
177;-1057.09655252685;-880.474457303062;-1122.7228412
178;-1134.88886025908;-1115.69983707865;-1090.8057597
179;-1236.90233903946;-1065.5487853537;-1109.30566256667
180;-1215.29599409619;-1381.75581973294;-1057.03270223667
181;-1115.6648370933;-1177.85364024931;-1230.0464443
182;-1183.74912401908;-1003.87638874414;-1231.03888643333
183;-1235.48907873095;-1219.6262896955;-1233.42510226333
184;-1224.75728852705;-1211.88576217617;-1236.96246932
185;-1200.023011651;-1213.24891163285;-1293.97791601067
186;-1012.86691688155;-1405.09286460777;-1189.70209436667
187;-1181.56305552204;-1199.17264421905;-1162.33742877333
188;-1141.26200199014;-1096.13866318762;-1222.82562591333
189;-1036.88922821762;-1008.33136729275;-1165.67967629333
190;-1224.87027863747;-1361.83031674723;-1234.54777023333
191;-956.844410795139;-1087.502476939;-1430.26536896667
192;-1072.69676618521;-1078.6628833289;-1277.9101388
193;-1120.67469063466;-1188.78617407133;-1300.2142043
194;-1131.92040225683;-1219.48827513059;-1399.087001194
195;-1018.63357429711;-1154.27076250563;-1215.81467174
196;-1223.46451387399;-1116.02204253773;-1375.35618343333
197;-1068.1375758633;-1131.87429057558;-1075.73935483167
198;-1023.44220432956;-1172.74318716923;-1263.70350201867
199;-1011.52912961455;-1106.46802952886;-1124.41641005167
200;-926.767955230646;-1016.66360848211;-1144.99475963333
201;-1238.21980858156;-1000.7101073203;-1257.1426174
202;-1117.15713615393;-1169.66517216961;-1191.10242444667
203;-1197.53082867847;-1385.72194483876;-1273.75275083333
204;-1071.01320938685;-1481.6865735054;-1181.75131319667
205;-1172.92752178566;-1079.48939264131;-1383.03357809667
206;-1028.91288304111;-1215.40405125916;-1130.68822476667
207;-1200.12171389647;-1168.22100439171;-1109.50804023333
208;-1137.83131709376;-1107.40431933105;-1293.39253086667
209;-919.656998276007;-1197.11665261599;-1294.64954156667
210;-1178.96454880098;-1020.54248989622;-1243.39609433333
211;-1090.28737804792;-1252.890372963;-1602.08004
212;-1067.49699821396;-1464.22552031279;-1300.00109263333
213;-1288.1493116266;-1201.66564364731;-1277.66197043333
214;-1116.8124505524;-1273.18593340243;-1237.97725156667
215;-1222.39330167051;-1103.92461847514;-1194.36388196667
216;-1160.94138375874;-1196.7028383414;-1114.55827672
217;-1140.0596858224;-1157.53109399478;-1209.0746419
218;-1259.56039129363;-1288.80305759112;-1241.6171143
219;-1067.38823107739;-1163.28564487398;-1061.72060391
220;-1085.11244128481;-1266.1256724298;-1198.9877707
221;-1107.84484354856;-1152.3838404268;-1323.113704155
222;-1169.99671459412;-1173.06371056785;-1079.60691675333
223;-1198.69028034822;-1284.94231577714;-1427.3009643
224;-1107.42032807501;-1265.19856623809;-1252.78051029667
225;-1175.85917251756;-1160.07183289776;-1193.15842116667
226;-1239.36504984909;-1147.91397736967;-1117.9402663
227;-1140.55582472669;-1372.75478845835;-1205.44616713333
228;-1284.67842288098;-1278.37274140368;-1027.38174706667
229;-1163.63449274543;-1309.32846889645;-1227.18556693
230;-1014.07874182607;-1280.12650625904;-1279.90672456667
231;-1052.25721442133;-1280.77273639043;-1296.3087317
232;-1218.88076883942;-1261.39287386835;-1111.23611408
233;-1321.93469676455;-1273.27066526576;-1320.21792828033
234;-1210.77481786642;-1289.19148224592;-1236.10365114333
235;-1180.90714433425;-1236.88469540576;-1258.41940566667
236;-1259.87978578084;-1272.46291315556;-1335.756946
237;-1174.79987298276;-1330.86606656512;-1393.84511156667
238;-1170.41301295722;-1234.50677875926;-1186.5801286
239;-1227.27654931952;-1386.06525962489;-1038.90880852333
240;-1206.71632501059;-1218.63348255803;-1181.01863938333
241;-1128.93945019718;-1339.94212446983;-1484.9858156
242;-1166.03909557986;-1325.40059784055;-1089.72294142
243;-1322.60508234357;-1312.21762812138;-1264.284099864
244;-1058.01162888471;-1428.26060611506;-1437.31671136667
245;-1080.09836317878;-1274.35255692744;-1432.320671
246;-1100.91389185718;-1325.68298446635;-1405.80933823333
247;-1232.05110639686;-1337.18018682332;-1245.72311356667
248;-1200.0925325351;-1242.83641739686;-1339.4397771
249;-1219.89965979996;-1294.83990185056;-1345.55722576333
250;-1102.36823449736;-1326.84304168758;-1387.31112066667
251;-1088.86217527909;-1290.03991270065;-1237.70869643333
252;-1150.52825904065;-1220.68407056853;-1297.15252775
253;-1207.13039194477;-1327.02465394139;-1088.68486943333
254;-1252.8018518476;-1275.22805502017;-1140.0660739
255;-1211.36756627533;-1360.24217250509;-1288.79499761433
256;-1112.09904503368;-1278.23387464881;-1414.067107536
257;-1246.41545670459;-1416.17801717917;-1218.7868184
258;-1133.2230958148;-1338.46266277879;-1040.05748325333
259;-1072.62248906089;-1298.07462189036;-1105.56322482333
260;-1175.79281557159;-1361.00458247463;-1280.47904456667
261;-1160.68016978576;-1279.14521205177;-1141.47462362667
262;-1132.73225593425;-1331.29452424248;-949.77807852
263;-1260.79472850769;-1352.67738150433;-1289.64346103333
264;-1085.31061260805;-1360.95494677623;-1359.71989936667
265;-1086.20397005466;-1331.79298796959;-1185.9992743
266;-1129.61804006729;-1296.63390671213;-1158.5443397
267;-1079.29968722232;-1286.68589590086;-1291.2021481
268;-1129.38941591623;-1250.58853939176;-1157.27124636333
269;-1206.48140644583;-1339.14335767801;-1234.76466574
270;-1220.9523403956;-1342.12379749616;-1221.48131
271;-1287.17569224466;-1303.95175819099;-1148.95912093333
272;-1239.1066678268;-1312.30360084834;-1320.03831426667
273;-1201.51345867323;-1276.83448979259;-1394.30483874333
274;-1244.86602102733;-1278.95955231491;-1090.26647652
275;-1074.59190418759;-1284.26169281701;-1183.16669263333
276;-1246.07836444264;-1359.41820880771;-1184.98202616333
277;-1173.3953110745;-1394.085671857;-1316.55276466667
278;-1176.63264103707;-1362.02068039278;-1153.70653762
279;-1266.97645955784;-1308.77828327318;-1111.937453133
280;-1207.051528052;-1361.13078180949;-1196.98948316667
281;-1202.25671186522;-1314.79544261098;-1213.65575936667
282;-1314.15060781507;-1263.94745544593;-1074.58762933333
283;-1165.60452278683;-1335.122540993;-1342.87096946667
284;-1124.97209576486;-1284.82524135771;-1057.44995528667
285;-1287.32114873389;-1311.53310829401;-1147.8010863
286;-1121.15058998896;-1317.2513277183;-1145.67581436
287;-1018.68247964509;-1290.0273161903;-1200.74159912667
288;-1179.44044075769;-1325.91946619997;-1098.48286466667
289;-1143.79321703924;-1297.31503494581;-1366.98111553333
290;-1156.91520375977;-1313.53236704941;-1143.28755711333
291;-1260.79395059452;-1314.0480739524;-1164.22813243967
292;-1122.06376403278;-1333.83266190191;-1013.31539990333
293;-1219.43523188479;-1251.51993889113;-949.736249983333
294;-1147.67034925291;-1355.15608496467;-1101.92119302
295;-1285.18946119644;-1355.75840110828;-1091.26775613333
296;-1281.1964323103;-1286.13678845453;-1460.018309
297;-1220.10696146011;-1276.58582175647;-1187.432606036
298;-1160.67491762561;-1227.84174004042;-1314.9688128
299;-1160.45638505197;-1187.3407702297;-1174.9886808
300;-1203.25041044913;-1264.86213414868;-1173.9208195
301;-1179.29125640945;-1309.16668414387;-954.80875033
302;-1115.67939238389;-1345.01564486573;-1112.62896056667
303;-1055.5468131091;-1307.52991892894;-1004.79108653333
304;-1140.11065707988;-1235.16088086118;-1221.4868277
305;-1337.0501229057;-1270.74532360832;-1070.13533410667
306;-1146.36520983166;-1333.46182003369;-1087.10964221667
307;-1205.05131169036;-1186.7456524012;-1125.34485434667
308;-1148.52873661423;-1260.8882672141;-1014.01185159
309;-1002.29021293336;-1221.85871713857;-1058.97377602333
310;-1048.16547126175;-1330.95781002939;-1058.95107990667
311;-1123.45038635072;-1141.66246920141;-1091.35529138667
312;-1303.44225663203;-1257.27796560526;-1130.91209414067
313;-1116.84906840787;-1180.51883508017;-1300.25211872667
314;-1242.57045064989;-1278.73515683909;-1175.45730063333
315;-1182.50624340479;-1214.92333431045;-1284.71125019667
316;-1178.1520227727;-1153.71885630985;-1161.5270163
317;-966.761844173416;-1259.66184444229;-1151.30489605
318;-1148.73395035011;-1116.09411847591;-1210.17835496667
319;-995.739110993968;-1300.22798711558;-1079.27594774
320;-1181.38751937196;-1191.2235087057;-1078.62546276667
321;-1087.77515269474;-1188.6621133921;-1140.14613819667
322;-1009.33358792756;-1167.0017543907;-1269.12972876667
323;-1159.79268174865;-1160.13350800673;-1159.11736436667
324;-967.159812987125;-1092.01871166627;-1100.0663757
325;-1243.5454150705;-1140.53244149809;-1121.32551488667
326;-1171.61617587276;-1022.37996246289;-1208.4603001
327;-1146.7144689417;-1380.41863291462;-1194.77622371667
328;-1057.97106755947;-1039.26659962659;-1159.76636973333
329;-1226.78307843412;-1141.25186588336;-1088.51133564533
330;-968.692061696422;-1103.48943793774;-1114.188597128
331;-1039.0896060847;-1060.9853507597;-1187.8530215
332;-1006.45643281861;-1063.12578968704;-1197.37507846667
333;-1244.10642842791;-1032.9206608894;-1088.28851388333
334;-1139.45340468544;-1177.61023237308;-1258.24364566667
335;-1289.00296058171;-1115.96650918076;-1098.89418570667
336;-1073.43810735799;-1150.62565171719;-1238.8184485
337;-1279.13598074791;-1190.81161691;-1121.91872573667
338;-1277.76238508762;-1000.0084772855;-1145.23899878667
339;-1062.28980057389;-1069.01156023641;-1156.1966482
340;-1171.58446219179;-1092.73853184097;-1126.40703306333
341;-1289.50574981693;-999.601829476422;-1157.18474583333
342;-1182.68181285836;-1110.77982350439;-1256.5390773
343;-1295.30223589286;-1040.08029377585;-995.607255686667
344;-1031.63904886274;-982.887157460054;-1149.4268221
345;-1268.3409245973;-1046.23058709502;-1157.52341359667
346;-1214.14499549615;-1069.60229286303;-1112.07712552667
347;-993.92299273972;-1233.71881296051;-1058.26411225
348;-1167.55670442093;-1055.65014516562;-1168.2104527
349;-1100.6511948222;-1003.26295690689;-1021.26380252333
350;-1244.17112635007;-1087.63542805488;-1075.84869156667
351;-1218.58634639349;-1436.19469775756;-1150.87718427133
352;-1249.58357812838;-979.844733438144;-1139.09434156
353;-1052.89721134046;-1101.19408517447;-1156.51857623333
354;-1310.27255612596;-1190.58003535743;-865.316127214
355;-1134.03286036908;-1127.70790691425;-1033.2828783
356;-1168.68340409737;-1194.3537016809;-1066.81464803333
357;-1065.6640570257;-1138.92666993787;-1054.90921616667
358;-1224.81006615682;-1073.84446789821;-1026.96546656333
359;-1183.35589898971;-1057.87717104207;-918.531969
360;-1186.43101317939;-1185.83036500712;-907.04266643
361;-1119.62871554573;-1174.7052368174;-905.55649409
362;-1188.40098971148;-1266.52450317641;-1102.02210513333
363;-1169.46864805267;-1037.83142034896;-1040.58822403
364;-1110.18285872838;-1030.68784696857;-894.731074383333
365;-1127.91472950158;-1018.17943691711;-889.978421956666
366;-1173.78554995717;-1066.83733086785;-1130.18204323667
367;-1193.63452553364;-990.000940953692;-871.097738078667
368;-1161.48884999638;-1063.82416129112;-1017.4070223
369;-1141.09920470548;-1052.31608499587;-999.113681433333
370;-1323.13792809289;-1101.81957193837;-1180.86900176667
371;-1225.78238687849;-976.746386318157;-802.92687588
372;-1046.20386328763;-1046.52867653966;-828.504187865667
373;-1109.3937693751;-1056.22638032143;-875.663795983333
374;-1075.1790252412;-999.154336718532;-829.860866706667
375;-970.616096977495;-1008.22810012847;-1067.18363397
376;-1132.45336765227;-938.602064083563;-956.37923326
377;-1149.53474631073;-1023.10268824074;-914.137070674667
378;-947.78814359608;-1064.30054655174;-844.61633794
379;-1112.72115182851;-1039.70370228589;-886.462749573333
380;-1243.11603779052;-1035.98882230123;-805.825960486334
381;-1096.8025017352;-1165.73312201103;-1006.79109642
382;-1078.0799452846;-1087.70862255121;-922.602587883334
383;-974.968703032917;-1004.12111048587;-895.158860663334
384;-853.142830332955;-988.78935395057;-1062.11704661333
385;-1166.96129370094;-1262.84346111616;-884.596693771333
386;-1120.22260243781;-1163.71977393329;-1002.22096751
387;-1026.09676303195;-981.524996772409;-986.0259339
388;-963.457224415872;-1056.66549010854;-1211.27317571333
389;-1005.70873776632;-968.873941742408;-926.2686002
390;-910.574038385656;-1048.38478528894;-951.820094576667
391;-1129.88922706955;-916.861488773177;-974.819414803333
392;-1215.3457326254;-1080.23891616613;-879.991617851667
393;-1248.57259010435;-954.888423107565;-789.500941575667
394;-1049.50618918479;-1194.34677641094;-945.800858403334
395;-1260.36187570818;-975.976207475721;-1077.29021167667
396;-1064.22737212884;-966.834202281122;-1170.84699285667
397;-1201.22581281171;-902.495058843866;-1052.17999924
398;-945.000974270981;-949.288812423746;-802.855751663333
399;-1099.3322882526;-1163.64518316835;-1074.53801360333
400;-1114.47064067277;-1207.38392989834;-653.288810101
401;-1054.59146999038;-939.781583550076;-889.852790551667
402;-1077.76548387884;-1030.62736485402;-892.6022277
403;-1287.99231876175;-950.568512700498;-1235.14931046033
404;-948.255713783217;-940.348182223427;-513.1062304869
405;-902.17325820801;-941.987203868261;-935.252629444334
406;-985.048992251788;-987.985982584457;-903.888686379333
407;-1089.57363162612;-941.532605662942;-746.365271341
408;-1094.87621656609;-899.732927216838;-689.231620091967
409;-1072.34825352793;-943.662675750752;-856.312972766333
410;-1232.02576374067;-1005.78010864711;-1022.32994699887
411;-1031.31974365816;-889.721671698925;-772.761461116767
412;-1182.56395283983;-982.434763960851;-768.36866887774
413;-1087.76459266176;-1071.91510056208;-724.326996715013
414;-899.526642404787;-856.336395373568;-774.122504684
415;-1134.22901868435;-975.920621319674;-784.688150693733
416;-1198.53355582457;-1026.6506551241;-407.938573619977
417;-1141.80864069452;-890.234728977084;-509.2847724471
418;-961.323746883251;-904.139195691096;-637.863165894714
419;-978.530999178181;-1006.77173079799;-707.887988333936
420;-1217.60039231769;-842.206570964307;-973.708877753333
421;-863.512375811968;-1025.98981331817;-691.851145001667
422;-1144.95434986513;-1204.16028149426;-743.378564269
423;-1072.33318425873;-881.656455333655;-821.7389671691
424;-836.376521791189;-739.426044848437;-751.501701497023
425;-1160.68702761292;-896.691696128497;-482.77032197629
426;-911.12179723153;-783.073116947586;-603.25388229869
427;-968.715819333093;-747.373867305927;-216.333469693567
428;-903.025051692675;-948.166850877984;-572.686296264667
429;-1183.84887780034;-1117.62483807653;-657.618927060107
430;-1250.20645251247;-903.800815016031;-903.211361170847
431;-1117.38548149682;-891.725049249207;-701.527037832367
432;-964.199812724984;-876.486322370979;-901.500326723333
433;-1087.30897022388;-820.490060390982;-259.710815615587
434;-1042.71997464538;-1016.46768628433;-1000.03298963333
435;-1168.34015074733;-899.834613812467;-506.095310899
436;-1023.7674017631;-852.229560934007;-541.433811579203
437;-739.703248741607;-814.238744189342;-1060.4069734
438;-993.273343295784;-813.468205592906;-311.4094447893
439;-1044.13075273522;-934.343506669626;-441.827449883392
440;-1072.93046048088;-775.647046376175;-403.67330394059
441;-1074.68183303913;-735.211463120611;-988.942783867667
442;-1200.26591418544;-786.774624590995;-403.9859995932
443;-1199.87556217596;-949.580154669782;-598.488438592167
444;-1107.72177415836;-733.329665287126;-998.33674839197
445;-868.401790768494;-713.907162510169;-308.918283730686
446;-1078.00860872214;-891.761184207474;-516.734652157167
447;-794.157454076438;-796.248239783619;-749.051714379234
448;-1101.25847951621;-776.295368961117;-443.2955036072
449;-1153.15186045254;-772.870668371829;-452.797302544583
450;-991.414765049422;-818.451934590936;-868.254166135837
451;-982.940830794972;-800.960005769584;-691.09182597219
452;-957.387349488367;-745.915707115084;-86.1786088182898
453;-1141.80422654049;-661.166722404771;-347.194621396963
454;-1016.07743201822;-677.997969193142;-433.798346924533
455;-960.545374641319;-652.685856149571;-518.7585824559
456;-990.022236893498;-639.35872112556;-400.628447581867
457;-935.342941256303;-736.886346712398;-939.5911629
458;-1060.89417017808;-678.592282903963;-695.958552543334
459;-768.02435169427;-765.394669545504;-728.122274144334
460;-880.089163978375;-721.487407075396;-779.629576597
461;-947.21850009747;-731.81324943807;-304.2289659336
462;-838.038664720784;-720.269787135068;-701.341949941667
463;-957.929480495737;-799.098729293173;-396.917448770333
464;-739.139775210036;-883.056047059751;-664.593102672067
465;-1012.81907625479;-731.654432972489;-593.567880811
466;-836.281210069883;-812.278667643045;-473.853733919567
467;-815.302890192118;-649.229059950759;-542.075773683667
468;-852.812585465356;-578.979513512808;-313.607533603
469;-797.872306248214;-850.821345130806;-399.880087768667
470;-1009.98858614892;-751.704274260866;-360.655326452333
471;-802.54456378502;-701.844923830281;-308.387063954333
472;-797.939737973556;-766.324522676509;-510.671223538333
473;-880.363163198643;-764.532201623855;-523.152818394
474;-958.177268377207;-572.09601359932;-690.092995343567
475;-1018.38508487302;-845.421360687144;-496.141362379
476;-947.197678012327;-550.364434278657;-134.089694208333
477;-778.891972209044;-400.497074655142;-870.128497771967
478;-785.693630598595;-481.148444674692;-755.924938213
479;-740.426612967181;-683.370092177143;-44.7719413693334
480;-939.850740526903;-386.957762243201;-354.645398092833
481;-755.14996345369;-443.297350156208;-179.727765928333
482;-865.067354136895;-214.618600626774;-397.546126098667
483;-666.751638065888;-811.530990845555;-520.0113645781
484;-885.924585138833;-804.399939823707;-981.648701728
485;-795.673782976973;-549.833902760757;-839.876459939733
486;-756.120970383431;-471.747384784025;-473.269106951
487;-1025.5405419471;-340.902921540823;-283.552324458667
488;-856.053991872957;-487.971371845459;-172.387758536433
489;-837.38975401588;-750.448938720025;-172.325220186633
490;-840.718403539734;-321.716684973078;-755.289936236
491;-742.395029180843;-527.526842695986;-540.2154537195
492;-850.04933872982;-423.359412614339;-625.079450012333
493;-735.323505549631;-258.087667780034;-709.802732863667
494;-678.672306574091;-446.184804927431;-562.640111608333
495;-983.514473852676;-463.632080100516;-476.163859601333
496;-846.78641995067;-526.92072090383;-685.929010092
497;-910.586844459598;-266.186540778571;-1038.40792685443
498;-876.875589174762;-594.658807312934;-1067.56073476333
499;-751.358362952987;-648.900956225737;-257.438572756333
500;-763.586594304613;-211.526773736323;-447.464432972
501;-567.65706018457;-756.144335641788;-480.641173313333
502;-761.500544569376;-387.337999340351;-618.148366604
503;-510.936978716301;-284.311128328904;-305.129910137667
504;-577.011611056863;-476.208909330768;-382.360829667
505;-796.977371145561;-519.650588949423;-756.300036947
506;-630.927846468311;-620.40130456928;-442.382607197667
507;-710.377056719462;-389.288204177178;-920.7706976916
508;-605.090851646247;-658.907114955888;-539.100616005067
509;-815.658468615468;-594.42933843021;-262.583172336667
510;-624.121886844792;-350.520403731348;-505.579261428667
511;-826.253288033477;-393.120249030481;-404.562131653333
512;-445.180694449624;-351.948197711511;-211.465262630533
513;-658.434278615947;-257.770216404679;-425.910088225667
514;-1074.60018443471;-82.9168536243184;-478.151020386334
515;-717.624372798078;-126.270701599608;-509.1885659093
516;-615.641905095053;-436.146534028347;-280.086727554333
517;-605.486751937217;-341.798625519538;-219.424863157
518;-623.011144261638;-169.47890034706;-127.745420035667
519;-665.196729872775;-166.241945947831;-213.508003126
520;-438.457858669229;-366.21136494464;-584.474822690334
521;-519.821639909194;-666.66856390393;-307.302337705
522;-670.625472328726;-388.400784273709;-582.151170521667
523;-566.530810639283;-514.783002784825;-366.524003158566
524;-716.646361639334;-431.952675462642;-402.602570309967
525;-470.248314268158;-178.039516690638;-527.302280176067
526;-800.753959005852;-497.380847895363;-839.772911443033
527;-525.424395481344;-165.699897591558;-487.049983560833
528;-677.120633676446;-500.6063886026;-390.46390091
529;-560.614680628646;-650.367710998942;-267.264407834933
530;-438.828449689776;-303.261113631714;-554.0333305192
531;-715.66681107431;-192.072790910994;-407.781845173967
532;-382.638549799116;-230.596156384388;-394.858876003033
533;-521.832495391113;-556.813904955382;-459.202704153433
534;-436.706900917884;-563.155987092837;-435.671163688567
535;-570.026186752363;-352.571882306831;-570.570067557667
536;-531.483599641706;-647.023180428116;-487.73186729626
537;-654.452746667403;-582.564744904094;-85.4522353231935
538;-766.992101544417;-559.918616167852;-255.276445013337
539;-281.351701944771;-211.713185863608;-446.547995317537
540;-611.813837108933;-462.20855139714;-527.955430028228
541;-358.469276127653;-272.258813510998;-435.99341350007
542;-273.696132490581;-443.093999150558;-475.401262848158
543;-443.665812542699;-569.739862851993;-168.83942484466
544;-554.779628657087;-174.360313927042;-477.01790660272
545;-669.195261834311;-283.945546961157;-216.579579642667
546;-267.802563884847;-249.660315941951;-454.914623020043
547;-544.457399619617;-426.775668293781;-306.673996472186
548;-427.731442423993;-359.831581012288;-168.83062763323
549;-269.560481338416;-312.342944862379;-173.677644539367
550;-86.486577585145;-236.893496229236;-84.01023409204
551;-451.918969043675;-491.379075782374;-229.189168701023
552;-360.328584577984;-264.491417327896;-535.622009148177
553;-600.607811491772;-388.952996926809;-186.058001881821
554;-790.887350480263;-244.834374301679;-305.577989561906
555;-701.734369858849;-214.672560644064;-612.084604449611
556;-408.398074776687;-340.166982440976;-275.50709833436
557;-262.391071472943;-469.644342520255;-282.349597575488
558;-486.623336123263;-268.587752883788;-129.382827383309
559;-851.449656763182;-256.199593527708;-383.708936546305
560;-458.162763134206;-683.458947832347;-300.332964670165
561;-261.327099552929;-358.227004875778;-85.6339545373103
562;-595.246065590142;-901.512044639637;-700.129959786149
563;-611.439104795022;-208.215414121475;-698.04723884555
564;-343.947369224965;-486.975557557812;-416.391331551163
565;-222.03814993568;-617.86557468543;-334.840377250375
566;-266.507650809865;-255.327549991625;-739.104221727443
567;-486.315263924625;-254.725800924158;-479.467532902586
568;-493.999558241009;-427.907881836873;-495.77009314282
569;-86.9540784961745;-555.71722985579;-522.731449572409
570;-550.234621669148;-191.188894667035;-216.246437935727
571;-217.676739777892;-620.002066146427;-533.7181650788
572;-399.969561306319;-84.2584939714677;-539.18546309363
573;-573.386177890078;-322.036540942499;-130.904161131557
574;-221.169299000316;-128.269109924246;-229.682319138613
575;-175.544428765132;-170.458244334441;-214.334984140613
576;-376.452098738658;-126.765605411337;-169.66813601662
577;-637.351403969246;-437.19494961305;-128.916963324843
578;-218.761053390208;-167.87179199808;-530.787586003397
579;-504.33339625029;-353.971032830421;-255.779156644787
580;-312.887391574658;-419.255202603138;-481.487718368323
581;-271.198663737869;-438.851595119884;-131.46706556126
582;-712.3197103452;-459.491301966521;-452.542298069063
583;-545.773521935222;-302.368276017408;-211.98117026437
584;-479.335790876497;-254.426382210338;-339.600757779667
585;-259.371516827286;-170.967455856347;-394.79618108964
586;-476.934094430676;-348.307552509476;-252.0790292005
587;-382.429706848226;-383.736116318381;-233.9883685277
588;-502.311734820741;-251.233948312787;-435.562421352833
589;-534.368387590519;-321.69295620798;-176.4663407036
590;-407.535239395257;-228.900679627433;-315.54994087886
591;-869.155012093714;-255.568388160629;-130.213999991213
592;-483.871433686728;-213.818861373079;-332.06354976725
593;-267.944274837866;-337.623301599019;-223.745701184989
594;-218.597666377533;-524.786362205399;-309.237935193404
595;-638.353789090249;-321.821232719813;-272.478158421861
596;-514.354172123092;-124.24681019946;-632.372083571299
597;-735.411966734458;-601.455362420063;-517.221125265958
598;-370.048150662785;-125.297919123957;-427.230274701727
599;-675.847252496262;-163.813576314365;-192.037322760961
600;-172.317598505121;-84.1683633011223;-510.925650922601
601;-839.104423869796;-127.132035457452;-174.713895411013
602;-410.055154531948;-391.194760008948;-214.917985903137
603;-400.431994806651;-147.564446203411;-126.209783635109
604;-184.79578204511;-394.01873711225;-321.247554570385
605;-468.11903993429;-343.929849069954;-218.504798365362
606;-370.982793320746;-464.5719279123;-259.245305241667
607;-261.378551887035;-322.259069298316;-385.821338086111
608;-220.448296298768;-564.849744738041;-366.101330599036
609;-512.954991125249;-222.750174193721;-391.46897453011
610;-581.104160302311;-125.151118234188;-173.280599804233
611;-434.416206827408;-301.108786270255;-276.90120986735
612;-535.344625611641;-172.027089569407;-257.663157276663
613;-542.712652622033;-219.253756018433;-178.850418195683
614;-637.380693010368;-504.401346660374;-249.792625126877
615;-169.270614648354;-209.812703624368;-89.2990381891668
616;-529.359564827852;-166.906049859244;-129.61256657562
617;-179.535016169632;-276.843736973281;-126.250605434
618;-427.156821247332;-179.630472717962;-340.312569936567
619;-588.552603014349;-239.812117863369;-239.563541300567
620;-545.831646153957;-210.317604508018;-360.06212517076
621;-482.309927614664;-435.552225755372;-384.575544636067
622;-436.749323081947;-371.835580104341;-212.968717930867
623;-316.254662655158;-257.98783337449;-458.028671142667
624;-257.416568203817;-185.123614254097;-245.7220840526
625;-447.756428502556;-401.300580613063;-183.961723346867
626;-524.141023049472;-220.373714373525;-234.110668880333
627;-577.212015214341;-263.218637532865;-633.207962129334
628;-355.175323568054;-233.848599883107;-205.601427867333
629;-490.136505101563;-217.474664587683;-170.12693263619
630;-268.611924258677;-284.057684475866;-217.0163747049
631;-548.436445878467;-127.789371989279;-396.871814885667
632;-273.309977908382;-165.148789558404;-218.587488085467
633;-303.170592159773;-211.968377688123;-369.4680156867
634;-269.168869802719;-163.183843433517;-273.0231574003
635;-272.594417426715;-402.93516650664;-557.3162587811
636;-313.031548607172;-448.042987087897;-261.188405418367
637;-390.17871497794;-166.555349062275;-493.0682387494
638;-310.67619849832;-211.839013347713;-127.608384151233
639;-373.999091090455;-427.83562234339;-546.032908813567
640;-216.233363744059;-290.407841579678;-352.010441825033
641;-418.469677993619;-300.608200759006;-318.2650912832
642;-303.613024659753;-454.801553843077;-430.778969406833
643;-383.009056987614;-251.2629334589;-633.343837222217
644;-477.311634480183;-337.429757480975;-315.543996787393
645;-323.022136126977;-125.687855043604;-262.951288404044
646;-538.04148428335;-176.981237995749;-315.04801421352
647;-389.068172292355;-208.961980852997;-127.202667448003
648;-313.947782656051;-255.656332035316;-723.768276899493
649;-87.2513980369735;-129.15041385366;-258.86592425272
650;-358.033169694363;-429.389323127766;-182.349591651757
651;-623.238434618996;-126.982493669221;-252.652701501863
652;-456.593222021287;-289.004062956665;-85.9065250853633
653;-87.4562413642068;-124.959462327572;-216.047570398117
654;-214.311821422026;-214.002671272649;-437.647369254487
655;-132.120601220912;-85.7588349475991;-301.535005977561
656;-216.50634058598;-166.769168553563;-325.380766687342
657;-472.894239596061;-41.9359888855834;-346.129346164636
658;-131.368337078188;-206.355354450333;-171.855206349707
659;-127.027747923266;-128.992015070825;-297.321066642063
660;-308.977970503551;-173.898947166124;-358.74355150911
661;-306.869607487895;-259.24236085033;-313.820041014733
662;-175.803385168306;-286.599800449098;-44.2182894363267
663;-326.160953256141;-273.05389242107;-639.4830323359
664;-514.172417611369;-252.349060327513;-281.816590957267
665;-267.913675268865;-205.261110690655;-207.28727746916
666;-365.035169118479;-204.001061468812;-177.169860365733
667;-218.549569468218;-166.093047882974;-395.268401050433
668;-460.331151062929;-380.14904614957;-200.36227278996
669;-223.848544072368;-297.63250439195;-304.159870979277
670;-302.106057551543;-210.354735623851;-167.058938090523
671;-172.914601006001;-125.388870851447;-127.942124923827
672;-257.651306115891;-167.350061195514;-223.66098483752
673;-352.787798440557;-270.646065295829;-493.336529838523
674;-131.943743651102;-206.86346372248;-450.851684196263
675;-262.472505239936;-120.939645664281;-215.657453232133
676;-183.530351158667;-126.689285191009;-443.55705245993
677;-88.6380396759137;-134.775691643047;-349.587203917313
678;-531.131065301599;-123.416391741058;-167.05878382874
679;-277.157388365883;-166.922345255036;-168.62363351445
680;-265.138078908925;-213.868360352082;-304.684727957073
681;-240.462897726343;-203.675234001052;-85.4963360468557
682;-87.5900179461831;-211.969142379317;-314.85482240681
683;-266.785409112011;-125.881472051687;-385.675702614309
684;-408.925663345943;-169.491702118093;-167.796864815526
685;-340.104575252944;-165.239938021405;-342.059180341948
686;-222.956501152254;-171.16678678842;-128.190451389903
687;-366.284222864632;-126.699284380923;-210.958719131643
688;-176.986900827833;-174.733377091742;-126.557928017397
689;-261.077219480421;-297.979922181927;-129.870341348772
690;-172.881496294385;-171.803181428695;-214.205044692093
691;-348.174700869236;-165.738802697742;-209.527492301729
692;-373.243547682973;-169.940334280332;-485.965410675708
693;-85.9062942403188;-125.160115077238;-214.909094399613
694;-560.916941485239;-176.572986175539;-129.694423787565
695;-352.35201574681;-212.577113001491;-0.285928038795
696;-384.867284658811;-83.7006911428083;-430.623525820369
697;-225.398492276252;-123.798495196931;-128.155428300019
698;-447.972347750404;-210.735625394853;-129.356490150151
699;-267.443583910593;-298.683967119548;-509.69610761798
700;-41.136145758335;-84.3722834844181;-122.306398825446
701;-240.702577881722;-215.237786028689;-317.868807700612
702;-522.465005022251;-335.172399871439;-128.226453404073
703;-648.648450090691;-166.892077116141;-265.515008308746
704;-429.634535191724;-126.56153258107;-231.247171748664
705;-424.726130955655;-84.571800622216;-436.008671250214
706;-357.394644562748;-163.884333155273;-167.363242088422
707;-480.30140760097;-277.353585192778;-214.273047317425
708;-317.115445070094;-178.248422692219;-121.358912916074
709;-218.77192633971;-204.822154434941;-252.481043630277
710;-268.385823549741;-247.167291706428;-216.457571486847
711;-360.541166307097;-43.9031360040729;-347.14984420216
712;-172.946505252761;-171.686393468874;-253.196178139467
713;-401.936008360399;-343.281132517295;-264.233230952883
714;-228.013288134478;-265.473323250267;-244.107933051397
715;-360.647780795304;-128.686563463649;-182.81934445717
716;-387.464205875287;-272.177063998921;-211.69930339295
717;-86.8709089367272;-163.525368067979;-348.449835552567
718;-221.458165514192;-356.049878979179;-127.894398028157
719;-410.592171577051;-127.132859001848;-167.864902194184
720;-387.059377483869;-210.36193303791;-172.582743325385
721;-343.677176992871;-296.172070962687;-374.750014948802
722;-286.872692597051;-169.01010270246;-136.086230516845
723;-130.739046101634;-245.377691352429;-208.727702525295
724;-545.018468095162;-121.066850025595;-317.187939271997
725;-269.745328977103;-167.970747312337;-424.934006429637
726;-265.965399270774;-211.178103028874;-161.275703035029
727;-447.106109152704;-191.991163611179;-307.808272499397
728;-180.27597425277;-171.398131220912;-301.671615857572
729;-175.84768313407;-84.3190366973092;-297.097270920141
730;-213.649665601598;-452.466339375164;-169.58495711952
731;-351.459435933027;-223.606375224617;-390.6194407504
732;-231.892193676284;-42.3363582388653;-294.329564544932
733;-213.693876076876;-123.228557308631;-480.186691061962
734;-279.089454645584;-82.9846406285651;-387.370740304226
735;-215.732024561183;-123.590365831469;-252.057862451233
736;-230.521208219722;-214.167449165485;-348.426859827289
737;-329.157455438379;-210.891115367607;-426.21952498725
738;-175.7649990621;-126.60118197607;-125.072050734815
739;-291.430249906796;-182.293956385266;-349.279469421697
740;-86.6073349163601;-208.363131292358;-296.873450188408
741;-270.215336597849;-122.351058251923;-170.574431974994
742;-280.434010104898;-43.2755989513438;-42.9393024722158
743;-313.498087518895;-123.578314060578;-172.210368593109
744;-89.4134189905527;-160.555730105145;-397.618073589905
745;-265.700202415418;-257.842727148595;-563.844538363398
746;-177.41805034724;-166.601169523085;-207.561762570189
747;-221.940576063374;-384.05503248662;-204.66992642861
748;-217.138319725905;-210.105415202483;-157.901985955438
749;-216.074722698474;-285.52986232527;-40.9057895094861
750;-304.463561090931;-165.233496190088;-289.436596114211


==> PPO_Average_Training_Returns_Smoothed.csv <==
"Cycle";"Python";"Simulink";"MABX III"
0;-1278.78778726072;-1454.84766978907;-1231.9844273603
1;-1281.79253907971;-1428.11037261446;-1225.39205030727
2;-1282.51434172762;-1422.87646548518;-1251.44650590121
3;-1282.53671431504;-1431.40946869259;-1246.66904849818
4;-1260.2475102371;-1416.95221656426;-1233.32548902242
5;-1261.83715299746;-1394.88174416035;-1234.15097133394
6;-1248.39258280525;-1373.12403191627;-1244.84878825212
7;-1248.44211931958;-1363.23460633421;-1229.89779424545
8;-1227.18495862132;-1384.52969427587;-1232.67044434242
9;-1200.24048101037;-1372.10032247097;-1216.94100314818
10;-1216.74799827128;-1356.07219642085;-1226.47745061485
11;-1173.3645608469;-1357.57660203145;-1211.96519519485
12;-1162.40352212426;-1334.72200779414;-1224.46225785394
13;-1131.97282968766;-1333.22452270059;-1222.04068103576
14;-1099.74157805774;-1312.32062691608;-1238.57450123576
15;-1124.01205515545;-1298.46197802077;-1230.9210064897
16;-1102.90477643561;-1287.72890748016;-1240.67497535818
17;-1113.6961994588;-1258.05985157745;-1225.22423656121
18;-1116.35917262033;-1241.59185789808;-1241.09890248909
19;-1109.02645865078;-1215.83369429105;-1211.67095328909
20;-1124.54236850426;-1213.9466450658;-1206.39126055758
21;-1111.9366017423;-1230.45926163436;-1188.77084239848
22;-1153.49648769085;-1229.60465475352;-1204.01132857061
23;-1173.35730513678;-1235.46670813193;-1198.53232168576
24;-1238.83290968342;-1221.75869697073;-1158.39105433727
25;-1240.46048922947;-1213.53802396775;-1157.06990173424
26;-1228.59949960831;-1210.32805081378;-1180.13797426515
27;-1232.57701258553;-1208.21125247725;-1161.22289056697
28;-1232.64693810885;-1230.4568164146;-1167.4883118303
29;-1232.84047166642;-1246.13520232436;-1162.92835442424
30;-1243.56181240563;-1243.92314839595;-1202.02035651212
31;-1240.73268076042;-1252.78261230011;-1235.27582783758
32;-1259.23507875807;-1249.70053791362;-1245.62559909667
33;-1254.48250533096;-1290.33621046754;-1250.33648395848
34;-1250.68750397484;-1303.08343789264;-1225.84705239091
35;-1223.24359933141;-1280.47496683839;-1246.44219784545
36;-1249.84590093619;-1254.82043373935;-1235.53732218454
37;-1243.07096776671;-1237.38053728764;-1228.28936763909
38;-1263.58548122294;-1256.72224463308;-1226.72324063
39;-1224.78021886154;-1264.93725122596;-1197.89348959667
40;-1255.52426686155;-1263.11186573209;-1225.85143063
41;-1263.14407024158;-1277.24193638772;-1205.11526331151
42;-1288.21593361063;-1278.37213595488;-1202.91151858909
43;-1248.78937060134;-1262.67674985325;-1212.64220765879
44;-1241.03149969425;-1262.58695532269;-1220.00325014848
45;-1223.75908653116;-1276.57885952887;-1244.17924177606
46;-1206.09518349434;-1313.45798653054;-1246.10342830636
47;-1181.67061276297;-1307.79177085;-1259.14320112485
48;-1198.42115740203;-1325.05676062163;-1272.96062131273
49;-1166.14948682527;-1294.83940548915;-1270.39589964242
50;-1213.64834536947;-1275.55255680128;-1294.88473616364
51;-1219.97236929347;-1289.80716987126;-1276.55518004849
52;-1181.59605637205;-1280.01067681128;-1270.70121756394
53;-1150.42964254471;-1266.57952952173;-1247.58103101273
54;-1146.27940111597;-1278.9990996128;-1254.75059190667
55;-1134.57587604884;-1251.85641879306;-1239.18442103636
56;-1124.2054565575;-1229.34866049502;-1239.21829538727
57;-1108.47108638498;-1202.11533459186;-1238.44848838727
58;-1140.21293440145;-1211.64446520726;-1218.72802102061
59;-1124.54092660207;-1194.32518391413;-1203.47229284182
60;-1136.49087969371;-1207.97273199424;-1218.48520591515
61;-1123.82632527231;-1236.65069089587;-1208.80582575788
62;-1081.70369107252;-1196.23200266915;-1210.17675271849
63;-1104.97971874994;-1175.78173270867;-1204.51012128515
64;-1117.1050993964;-1184.74006474424;-1231.59514994061
65;-1113.37582178398;-1173.20352136476;-1221.31718443455
66;-1096.6932809692;-1185.31628135318;-1254.74626135939
67;-1097.13186230416;-1183.96168453503;-1255.28506776364
68;-1118.46018556621;-1171.73487811634;-1279.01818689091
69;-1116.41912146377;-1199.11173064439;-1291.69734550303
70;-1101.67406314445;-1214.806178267;-1277.24689982848
71;-1118.29185114627;-1225.20487752596;-1273.14257962697
72;-1132.94323814709;-1225.23671744188;-1276.49959726636
73;-1172.31168635207;-1247.65364999573;-1266.46161063606
74;-1180.36983503325;-1279.40999582021;-1272.96975978454
75;-1206.90357785602;-1274.44167889119;-1269.67131285424
76;-1208.77714202138;-1309.60356599234;-1238.36550357848
77;-1214.48148339465;-1305.5894563009;-1217.7731905997
78;-1216.14993748614;-1328.31810556629;-1211.39205720576
79;-1199.68170651209;-1334.78789787519;-1172.44785652697
80;-1170.24594722892;-1339.07101609789;-1163.63555134515
81;-1194.41465787945;-1346.62232264363;-1185.70238240758
82;-1181.69096481294;-1347.60288090852;-1182.31584928727
83;-1156.15232771715;-1318.68559770794;-1177.13507350849
84;-1133.10081591846;-1305.03424351922;-1203.6851600994
85;-1129.13370638611;-1288.1127392312;-1194.61693214333
86;-1113.18050555189;-1284.04066575543;-1195.60308252
87;-1122.05744164497;-1284.57392961576;-1201.27749668636
88;-1146.11023601101;-1289.45724934361;-1201.03787768333
89;-1164.64475243682;-1280.77581008409;-1209.65719279697
90;-1187.1535361161;-1285.02074232064;-1213.50051295758
91;-1241.49375418825;-1256.29321990228;-1212.3021916697
92;-1225.09577717589;-1239.49012647094;-1209.05646558576
93;-1256.94556253288;-1221.33264602652;-1200.18020816818
94;-1261.82193979544;-1239.26206408372;-1210.35815761515
95;-1245.30331107563;-1247.02067500713;-1193.60416367273
96;-1237.40710417098;-1287.86230271603;-1229.52076867727
97;-1217.22702246146;-1282.55342328289;-1215.95585841939
98;-1211.84979280164;-1249.40567496882;-1244.1555865197
99;-1178.44005377174;-1254.64066993028;-1251.32463166515
100;-1174.16026667227;-1259.3489583111;-1275.5322337303
101;-1176.33236008325;-1246.36835794636;-1297.0163553606
102;-1156.42526914037;-1246.53482734514;-1313.37562872727
103;-1200.54003045544;-1254.8451892518;-1320.10811031727
104;-1175.99137671605;-1285.11277990506;-1328.7442137597
105;-1183.17449164322;-1281.41026062755;-1324.2425549897
106;-1192.04994325415;-1295.25102138686;-1358.37258729576
107;-1199.74841410702;-1246.05321920976;-1331.85226489576
108;-1189.7655929543;-1256.76869593795;-1348.00797982242
109;-1213.06370259854;-1274.18250050788;-1328.83972742703
110;-1213.55940017109;-1252.77116608177;-1305.81303752703
111;-1200.35030651091;-1233.08303847963;-1266.3815642543
112;-1177.68472954011;-1254.3588236867;-1248.75297890885
113;-1164.77790553296;-1254.55792389706;-1235.82658666703
114;-1134.16216746895;-1273.99305464426;-1210.1263220543
115;-1127.07373740544;-1268.71498894745;-1214.8342883437
116;-1104.31793091234;-1242.49714593047;-1219.8261056637
117;-1105.45523041745;-1242.1993284964;-1201.75436298582
118;-1099.83931020774;-1243.42330159147;-1198.851414624
119;-1111.11180582186;-1236.04951459851;-1197.82296148461
120;-1092.76848238985;-1223.47297151814;-1186.86378865273
121;-1100.33652588878;-1224.29895393233;-1210.0240722103
122;-1087.0634493646;-1226.30928728113;-1255.21085630121
123;-1076.53613813749;-1220.51171488421;-1252.8790400983
124;-1076.53346808976;-1230.06356285765;-1259.70320514012
125;-1065.59200191866;-1217.81832802435;-1277.83547178315
126;-1070.08310969234;-1175.95020636215;-1293.84137659982
127;-1082.3658358916;-1187.73409506929;-1299.14342911194
128;-1102.26910743905;-1171.54981666331;-1274.72100723527
129;-1099.01822157589;-1190.40298624723;-1282.92460977921
130;-1090.04708603482;-1188.55905502956;-1269.97999137136
131;-1106.00152881741;-1199.57871737935;-1290.66672421955
132;-1119.40435374281;-1202.11074926427;-1295.56648737409
133;-1147.15638187141;-1215.27494485383;-1267.145973285
134;-1153.0635999514;-1196.30309958683;-1272.06491076973
135;-1143.7663982205;-1221.4018799837;-1251.11670686185
136;-1145.8685091507;-1194.95832390304;-1267.90960518003
137;-1149.83857140052;-1236.31064474893;-1276.41383045276
138;-1156.27404924829;-1246.07524669374;-1283.62288761639
139;-1145.33150242534;-1236.07167282543;-1318.48555626185
140;-1133.51646359964;-1210.32516080164;-1315.12490574639
141;-1161.76362206832;-1224.42309424123;-1297.42267917364
142;-1155.17570600106;-1218.18457734247;-1299.35709193455
143;-1152.99395571284;-1204.2720340084;-1267.75324442546
144;-1133.08571829667;-1167.12322452936;-1265.91645868242
145;-1151.37253731936;-1168.90474621817;-1262.21523589455
146;-1138.52170086003;-1141.94454605709;-1289.50527525394
147;-1142.83010456089;-1179.04142669707;-1275.88318133879
148;-1120.23870711714;-1171.13049739492;-1273.24627503576
149;-1120.33353767051;-1175.01673722397;-1274.09410079333
150;-1134.34525071554;-1207.62867613221;-1240.80615268606
151;-1141.58043220595;-1212.51609709763;-1228.23362018648
152;-1129.86483633984;-1211.36062513602;-1233.07976410739
153;-1109.03876779638;-1219.02964108466;-1228.65003764921
154;-1110.2880258942;-1222.97798742924;-1254.70232471588
155;-1122.81830651008;-1261.66710514175;-1254.15268699951
156;-1105.29831406907;-1301.57720276014;-1264.51376341406
157;-1121.26681458176;-1289.78343140269;-1252.30232325951
158;-1126.22250508357;-1270.00149302323;-1264.32360483285
159;-1141.96135397482;-1241.63778970777;-1251.13665977194
160;-1137.55209237525;-1236.52079801016;-1222.16505272376
161;-1131.84544487406;-1224.16695783877;-1225.70603116436
162;-1135.70250803599;-1229.91462287739;-1250.48485690939
163;-1127.42291036184;-1204.87754442001;-1283.38447276303
164;-1127.31592805756;-1188.49639839781;-1283.45112961703
165;-1121.81543062679;-1221.68566825342;-1286.34090735945
166;-1106.95698973494;-1208.90377123281;-1281.97241340945
167;-1108.27361336162;-1172.75469428662;-1266.95385254642
168;-1100.22858347495;-1173.04161658632;-1253.72784273824
169;-1098.06477288775;-1173.46855660706;-1241.97365785242
170;-1093.71672501051;-1205.15451674183;-1235.46225576182
171;-1093.86714513758;-1202.42291526753;-1264.07264707667
172;-1078.18426783083;-1160.1620177584;-1260.23661076151
173;-1080.00313263294;-1158.86328712854;-1237.07740185848
174;-1096.0228604237;-1163.20286898885;-1209.1380270403
175;-1112.05736687504;-1186.25816275004;-1190.67805761752
176;-1112.51871972532;-1161.55300941129;-1176.60198941145
177;-1128.77629059928;-1146.19912843065;-1177.65869816145
178;-1146.33612888257;-1158.45196990011;-1184.68559291267
179;-1163.02311473045;-1167.0568680273;-1197.311788056
180;-1167.41253745795;-1168.6629195738;-1201.44300962097
181;-1157.97724069314;-1170.97212534022;-1194.75414332097
182;-1163.48155075878;-1170.38503643574;-1177.94157337915
183;-1171.13295525544;-1189.99087333434;-1187.04182653491
184;-1162.22389779713;-1180.2301033538;-1193.84854622521
185;-1161.13007412422;-1207.16478802594;-1205.23419237673
186;-1137.6344756423;-1180.41448413558;-1239.16443480673
187;-1133.72828737793;-1171.39714259736;-1243.51567976127
188;-1127.99424797935;-1188.20712308165;-1249.80434502188
189;-1118.57891375443;-1188.19457630302;-1264.86451765194
190;-1099.84039427898;-1182.95684906025;-1262.94199059921
191;-1101.97143993561;-1174.11804277887;-1270.34001491036
192;-1106.99604529759;-1149.27999059413;-1259.97976586173
193;-1092.62142246191;-1146.87731268051;-1269.19486342948
194;-1080.82752497322;-1147.81634598426;-1260.24857107842
195;-1070.81650015622;-1148.57382245602;-1258.36812410933
196;-1072.03009378751;-1115.74471250811;-1260.42220112449
197;-1086.60397791103;-1123.21404843817;-1238.68011525903
198;-1097.95252904678;-1151.12850857543;-1238.30217089842
199;-1093.43784893335;-1177.75581761489;-1227.53281716176
200;-1097.16576889051;-1165.0286464795;-1226.073415062
201;-1098.1002515036;-1170.58621818437;-1218.33464715533
202;-1095.97817877837;-1175.33157835291;-1194.16663413715
203;-1102.31397343569;-1173.1070355125;-1213.95328650397
204;-1092.87895470355;-1175.32280509857;-1216.76656282652
205;-1108.10035644777;-1167.51139240469;-1227.58289776121
206;-1122.96575852207;-1188.98655281205;-1269.13610506727
207;-1107.4455030341;-1231.12431762955;-1273.03233008849
208;-1122.99024625889;-1234.03345140025;-1280.90137972364
209;-1115.65221188379;-1223.80290490603;-1277.64906160849
210;-1129.41403845503;-1189.46090899419;-1278.79565876939
211;-1128.3243895435;-1200.11667678511;-1254.3888131897
212;-1138.4286443418;-1194.85549885198;-1261.51485111091
213;-1143.83216046881;-1205.81750368829;-1273.52476693515
214;-1137.42824355823;-1210.8976241922;-1252.46368266636
215;-1152.46964746812;-1217.171171448;-1243.76715804212
216;-1146.0042197179;-1229.15674876896;-1251.01421348045
217;-1153.25052304028;-1221.89977946031;-1203.51665682167
218;-1165.17718505249;-1205.6013063207;-1215.08937242773
219;-1148.74727745689;-1211.37702655623;-1212.82742150621
220;-1154.1151612719;-1201.09392651035;-1208.75298237894
221;-1155.65804746996;-1205.09295913713;-1201.8053809547
222;-1153.80481483068;-1221.09768187503;-1210.06791644682
223;-1166.9519727451;-1232.08328618493;-1193.55038055288
224;-1158.23143651344;-1233.94923266723;-1192.23842170106
225;-1153.38511930878;-1244.57112915678;-1212.07352357894
226;-1150.39828050301;-1245.90268042593;-1220.92088366985
227;-1160.49245552945;-1255.81259255698;-1201.65928457212
228;-1174.30499936312;-1264.92231571134;-1223.53301289276
229;-1175.40359368296;-1265.30860357214;-1206.15143896942
230;-1182.08421334289;-1262.73461531465;-1206.66406582124
231;-1189.72245091228;-1272.95198624718;-1219.62756807882
232;-1183.85288937898;-1289.58399435586;-1244.70982673942
233;-1186.56717921812;-1277.01599347412;-1242.9947323273
234;-1181.34882707616;-1286.80622240332;-1244.04264700518
235;-1185.26535728209;-1278.56122364528;-1239.84565359185
236;-1195.70723986128;-1283.99900711899;-1258.48920732215
237;-1206.05104723933;-1288.05608543264;-1239.70868093306
238;-1215.48053028516;-1292.67651763746;-1253.62213418615
239;-1191.48752411427;-1306.76651226012;-1264.26747810309
240;-1179.60784641539;-1305.41751904935;-1282.10538899915
241;-1172.33573255384;-1313.49009078213;-1295.50447377794
242;-1169.80585260984;-1319.37347929738;-1287.31957992036
243;-1172.10518529642;-1311.37078391845;-1282.37364042339
244;-1176.60397137303;-1316.85561329039;-1296.82610380188
245;-1165.24867002556;-1311.47177529609;-1328.49904126945
246;-1154.5346564136;-1317.96326894542;-1333.65268281945
247;-1156.49727539937;-1307.12162768166;-1316.57692937855
248;-1160.23284779618;-1307.26926914537;-1316.48255919794
249;-1153.88709956928;-1303.90658068163;-1305.19001138303
250;-1167.82854842297;-1297.72308671709;-1291.68803740554
251;-1170.73770131887;-1298.07593378266;-1290.02862254518
252;-1183.965116305;-1306.30275493838;-1273.02657528761
253;-1174.98075170663;-1306.4193436616;-1254.32969980457
254;-1163.39256593625;-1311.44099861555;-1233.06819505215
255;-1159.38285282458;-1317.45596958138;-1227.15199676154
256;-1164.6839378508;-1313.11980325085;-1204.80322430336
257;-1168.67212700126;-1316.87022248193;-1178.62771358397
258;-1178.69635149827;-1328.86961438518;-1177.94507115518
259;-1167.62182610402;-1331.95418646108;-1202.58461933094
260;-1152.47656412284;-1337.09645309284;-1206.76036482185
261;-1145.04478901302;-1331.3138834753;-1194.91939592055
262;-1142.06302921199;-1332.08224904367;-1183.74985415364
263;-1131.42429823123;-1317.0286601539;-1178.15752942303
264;-1138.08414465223;-1317.09054150838;-1195.85818237636
265;-1151.56867659175;-1321.095012018;-1206.3961901197
266;-1161.69439265294;-1315.90839162857;-1194.43983342576
267;-1168.82407429303;-1318.92279061008;-1210.67289621121
268;-1175.07691090567;-1313.97187838736;-1251.08441986788
269;-1173.62884658927;-1307.27025755196;-1232.95923945758
270;-1172.65441855105;-1300.29814355567;-1216.90894793636
271;-1187.1884544045;-1302.80952726822;-1216.81647083303
272;-1191.16820631425;-1311.66877864503;-1231.18087310273
273;-1200.01665666104;-1318.51739541702;-1218.68127215
274;-1212.52456971937;-1323.80737213352;-1214.56001821997
275;-1212.5763989563;-1325.80622887274;-1211.1259107133
276;-1210.87679636263;-1323.32183297409;-1210.41449701936
277;-1213.32906141448;-1319.68507817908;-1203.65345232845
278;-1206.64704822903;-1321.75952728314;-1205.72914825573
279;-1199.68874251009;-1322.48595924361;-1175.10597703239
280;-1203.54829957432;-1325.44719160535;-1180.3363961033
281;-1207.78090737444;-1328.44624932364;-1176.92813444209
282;-1187.10855421103;-1322.13798635843;-1178.3608228933
283;-1187.65811145496;-1315.94105857142;-1158.53628652967
284;-1184.67270927334;-1310.05872716715;-1177.92488452179
285;-1174.66714056442;-1310.49091660136;-1180.77489397455
286;-1179.55281534101;-1306.21067043253;-1177.796589363
287;-1172.26254735625;-1307.9413267317;-1159.58382941179
288;-1163.65205863531;-1306.81155249945;-1148.23370401633
289;-1162.02167922314;-1308.6327837696;-1126.32917888482
290;-1176.58689426237;-1315.08125283784;-1129.40352441633
291;-1176.03010186023;-1312.77249648879;-1157.78690829815
292;-1185.02613563033;-1309.07563231044;-1161.5829802687
293;-1197.93453908311;-1303.422398115;-1171.96727242082
294;-1196.20871583713;-1290.82433484498;-1178.92234661476
295;-1201.61391523803;-1287.87407113615;-1161.37141061173
296;-1203.64810184255;-1287.47719087201;-1144.23697363142
297;-1190.45586927794;-1290.2924245914;-1139.54613982479
298;-1184.40887373943;-1287.90126613931;-1138.7712022457
299;-1177.19754875716;-1286.41407904568;-1163.47580021994
300;-1194.41389181651;-1278.74037346783;-1160.58617668236
301;-1181.7935053288;-1276.71341155196;-1160.2081663263
302;-1174.87122163608;-1267.67785372893;-1129.78330681236
303;-1168.36411028645;-1266.25080331598;-1114.01778368091
304;-1153.96550076898;-1265.70689214309;-1090.7455076103
305;-1143.75723587896;-1278.76298667033;-1080.19663480182
306;-1136.50268823365;-1267.56301712967;-1072.69067770061
307;-1147.78914279933;-1262.84586089889;-1088.70007259249
308;-1147.89547698333;-1247.89160546384;-1105.7567233343
309;-1164.89762585068;-1245.27389981931;-1121.27183370703
310;-1168.75177006203;-1243.43412286015;-1127.01950847946
311;-1154.30648823176;-1232.79535310574;-1135.3278432243
312;-1137.97890953556;-1226.08626441562;-1141.16377539097
313;-1132.85914941372;-1219.66339769514;-1148.87591181097
314;-1118.96918344824;-1223.239735868;-1154.80901146097
315;-1135.25075676084;-1220.45471691955;-1156.59552843764
316;-1138.85163689111;-1207.51874449798;-1163.97689737309
317;-1128.477382489;-1209.82231587883;-1180.13820986218
318;-1115.41833022688;-1200.99100155169;-1182.70232533727
319;-1101.81021609772;-1192.94553578679;-1164.50362142576
320;-1101.89884922687;-1180.38165257397;-1159.58254999424
321;-1100.90884308759;-1162.87770967874;-1152.65064544
322;-1098.05088364841;-1183.48678027917;-1155.6733006597
323;-1106.34263122896;-1163.45084893229;-1156.44252554
324;-1113.43800650932;-1165.73791687842;-1145.38188741988
325;-1110.97918384591;-1147.85259422589;-1148.55576463697
326;-1098.0430099107;-1136.01276168534;-1158.48554270364
327;-1090.65039901287;-1124.60036862125;-1163.68817363727
328;-1111.99338451291;-1112.41117830295;-1147.24806319333
329;-1110.14435932534;-1113.99997142716;-1156.25954331152
330;-1139.40282728849;-1116.17704392848;-1156.15298058485
331;-1123.93852658735;-1117.09460849385;-1166.83415636788
332;-1133.71305430327;-1132.40657707995;-1158.96674051667
333;-1145.62650122563;-1097.82383565912;-1154.46335643212
334;-1146.01911331785;-1100.52792298729;-1154.13883629273
335;-1141.00105729582;-1096.11761989253;-1157.58389969436
336;-1170.16593803405;-1086.67329185059;-1161.49264048576
337;-1183.21977501347;-1091.20006210011;-1167.73682737667
338;-1209.47848438386;-1089.10501701727;-1149.39429803303
339;-1190.16326805975;-1084.55651670551;-1154.95232605273
340;-1201.88031532446;-1072.61291258932;-1145.79594131909
341;-1195.07504577123;-1068.39798383317;-1146.99439039364
342;-1187.84639898775;-1075.95190758256;-1130.58035982546
343;-1177.70282841257;-1063.66450106034;-1134.7886986403
344;-1161.60181111572;-1063.96036284411;-1123.51822625273
345;-1178.13647709537;-1065.65344173669;-1116.21386655879
346;-1182.40937565916;-1096.87672954729;-1118.43842575952
347;-1178.78008732384;-1095.08062990745;-1116.79384355285
348;-1166.98148718585;-1094.20919915018;-1107.70107072861
349;-1168.34242538885;-1107.89099383942;-1095.85642268564
350;-1177.65095370761;-1121.05651651707;-1085.29788234018
351;-1168.59117911671;-1134.5222542067;-1077.05163092533
352;-1155.09291198303;-1140.82447030441;-1071.85454825624
353;-1176.08264593004;-1126.29043893511;-1069.00921683018
354;-1177.51893634539;-1126.49289583297;-1046.31117285745
355;-1185.31710165058;-1143.08993293299;-1035.92743321261
356;-1173.99506430474;-1151.00537009322;-1020.44632435109
357;-1171.25094097001;-1135.58080694948;-1016.00495352036
358;-1163.96776550858;-1140.85232394137;-1007.04985192673
359;-1169.17555163475;-1134.44266592265;-983.250988122181
360;-1152.59756739617;-1118.76988424626;-985.493014916969
361;-1156.21144826782;-1113.23619551477;-994.302029911212
362;-1158.47973203475;-1094.6586718123;-976.509583551697
363;-1167.19107685027;-1087.83117102623;-973.100293200181
364;-1159.58099853651;-1085.87404530783;-970.568312733818
365;-1172.28845572771;-1089.86880902568;-994.417133894424
366;-1175.86585333672;-1070.86117459941;-984.952062026243
367;-1169.1908667678;-1059.20876002871;-977.94730691494
368;-1162.00839219176;-1040.09074886007;-957.369278810394
369;-1153.43660829981;-1036.57465034821;-938.212246326455
370;-1140.74872086791;-1034.53285518093;-953.889751743425
371;-1141.16132433616;-1027.2985485597;-959.926189134637
372;-1138.95670582285;-1023.32267195724;-940.285737083546
373;-1116.60703473761;-1030.07718155706;-937.87833707094
374;-1112.17360763144;-1027.88441255658;-925.974312277606
375;-1121.44786518463;-1026.40011594798;-908.402701282425
376;-1100.87191733393;-1032.21043868186;-892.57743716
377;-1087.44442264358;-1042.29791470305;-903.457047342121
378;-1080.96849898406;-1038.44268142543;-909.516563051
379;-1057.67295907113;-1032.31204266444;-926.466858562818
380;-1066.01680165838;-1056.28378124604;-931.442842841424
381;-1079.61739306387;-1070.41938795557;-925.537145890515
382;-1069.94861082566;-1074.32147274547;-928.232300494151
383;-1053.03247247158;-1077.37263655163;-955.244673679484
384;-1058.29798103251;-1068.69749065987;-962.667606612212
385;-1039.92097071952;-1069.48668002379;-968.609183430696
386;-1029.62762429034;-1058.65692243033;-983.972224732242
387;-1040.404281644;-1050.88472189897;-972.444999407848
388;-1055.90361299125;-1038.81015831319;-960.344849743515
389;-1062.67974809596;-1056.10340067001;-964.948667719878
390;-1099.69966131189;-1054.9385691723;-966.328046362
391;-1090.36021389625;-1028.02863655093;-992.350800824304
392;-1097.72414211206;-1004.28093517917;-996.892530981576
393;-1090.35179767924;-1001.35037296565;-980.240696232788
394;-1102.70407620985;-1011.07579960745;-967.810226950061
395;-1112.59152192862;-1032.75852580345;-942.993882395606
396;-1125.68401571087;-1022.88550746355;-937.360491120606
397;-1120.94549360262;-1033.22785983453;-929.88620138394
398;-1127.54972870593;-1021.43964133766;-962.173264348364
399;-1100.24819449491;-1020.11780125728;-937.046472431203
400;-1086.85429167884;-997.176021935221;-936.08754252584
401;-1061.82584772826;-998.267819672378;-920.323767498809
402;-1064.13005313711;-995.967674525271;-881.734520088293
403;-1054.46190802387;-995.716571650087;-848.739212893018
404;-1066.03893341086;-995.205104679815;-853.598960266018
405;-1078.10197663705;-980.853734268793;-848.852772392885
406;-1070.54280418118;-951.975347159755;-859.713922485227
407;-1082.1766662584;-955.85290901528;-848.669911423961
408;-1083.08567614776;-959.606339534195;-833.372163152599
409;-1047.77061466076;-951.039783413565;-791.460635354751
410;-1064.67727874268;-954.273641513224;-816.149900828099
411;-1091.61912398055;-961.970318900118;-768.212259389521
412;-1105.87000111171;-953.083841299448;-732.339176304773
413;-1094.21092068054;-949.684440392916;-722.475348536929
414;-1083.63408273618;-959.415240718475;-724.171382013471
415;-1096.83882262616;-950.191958465162;-734.843737012289
416;-1063.33760554173;-952.02920434435;-704.800209557998
417;-1073.66802428782;-980.614532507562;-702.129037117292
418;-1063.6470453259;-971.452868086908;-706.980882416507
419;-1040.79358433767;-941.226590294758;-709.451310123962
420;-1064.53543753841;-944.895253999752;-682.964748059625
421;-1044.25296286088;-927.363662693198;-666.470723660076
422;-1023.36044136165;-901.974863800637;-649.052077848584
423;-1001.65284236149;-907.241420337083;-654.81585274109
424;-1021.88239971759;-926.649206008486;-656.611831028853
425;-1046.58016820252;-917.288213664671;-674.368501286754
426;-1037.46972176426;-921.789893508753;-649.624697657575
427;-1046.62312511999;-908.198667059009;-668.683714177726
428;-1041.38263606169;-873.31955604962;-624.713918845598
429;-1038.69052609684;-885.575122499681;-640.922466342346
430;-1068.86903782013;-900.157719678229;-618.612794469799
431;-1056.42179910651;-896.115707387821;-623.945838979154
432;-1040.83829469833;-898.94894622798;-665.505210897455
433;-1043.07079687676;-904.957522435888;-674.148481360704
434;-1055.89858788063;-903.700854780582;-662.25222259877
435;-1045.81509539704;-872.611964626005;-639.166256860632
436;-1029.85831180856;-857.285659908239;-646.960022560343
437;-1037.39289659843;-847.744712212038;-619.910837265873
438;-1058.81796473034;-854.389606057384;-592.364301981222
439;-1060.67367417893;-846.465933775215;-659.512114051802
440;-1044.82656655375;-818.960431613928;-596.683504424289
441;-1036.61460818783;-818.226483468019;-597.65071726594
442;-1015.74097657995;-813.137272454348;-616.525072065943
443;-1048.6096339231;-809.687874706327;-560.424029357507
444;-1063.14404457371;-805.997189504411;-573.277470971623
445;-1058.35168205682;-795.461592042712;-612.043536085482
446;-1050.17080663083;-797.762770169386;-638.172492633809
447;-1039.50767176258;-798.735883259792;-556.103022174775
448;-1034.19297288576;-787.316983061045;-550.940169611481
449;-1017.48405196233;-762.627693472259;-535.968343096241
450;-1004.10437927896;-755.296438096118;-492.370328011144
451;-1015.16078347215;-748.519307061153;-500.707615633979
452;-1002.19117733889;-734.439776379783;-539.1491166106
453;-1026.43996971177;-723.743780299814;-534.322465534609
454;-996.145958091589;-722.752807625668;-560.215808310712
455;-971.322076593938;-718.081602053265;-589.927833224568
456;-967.304234325579;-710.205357948458;-538.652815024365
457;-954.131310137016;-702.869883527139;-539.584644476135
458;-954.18059477405;-707.704703725147;-567.833629926321
459;-917.57473556219;-727.876460511963;-596.688037314967
460;-917.278521401878;-732.75432085554;-611.212540395555
461;-905.981779168111;-747.262758264038;-607.130281437706
462;-890.098202195259;-748.160061793601;-619.989129265143
463;-882.5954425779;-733.804895139093;-563.081526601779
464;-858.684364038821;-749.462082614261;-536.165302531355
465;-880.681112625608;-748.217501224748;-502.759216377536
466;-873.631603517121;-746.431820929738;-459.918987955476
467;-860.060806960401;-749.56920940596;-478.686465919543
468;-863.908488640207;-753.593065268577;-462.487453960664
469;-863.931014811249;-732.956454750954;-489.139776376412
470;-889.316952053339;-729.535119626171;-473.825981804315
471;-883.351370394933;-713.054210654005;-432.055237567709
472;-878.134166953039;-675.619520382377;-468.080216099745
473;-875.4424160809;-660.339464448189;-487.521049238776
474;-865.225509490157;-669.829517054038;-463.081449944806
475;-878.132639879129;-627.660100427892;-458.969205428821
476;-854.96549236138;-599.623107327468;-442.521245381185
477;-860.649382393369;-555.329805218059;-450.626614667033
478;-848.723191492672;-559.439484142517;-451.475718397921
479;-849.228775305417;-563.063823978868;-493.157162337376
480;-834.455731178123;-561.039995720816;-506.773840937027
481;-810.613538951796;-527.069634275078;-504.694544989027
482;-817.735617491321;-508.027678571639;-518.282056829967
483;-824.750346551677;-515.979887407122;-454.851080535827
484;-829.449994135066;-540.461750502152;-401.796560715248
485;-838.567429641662;-507.584168029056;-466.389105703127
486;-820.616910428384;-520.363175342945;-483.259110760097
487;-829.244126362578;-518.550635566412;-523.745627495006
488;-817.449231036463;-522.502368943981;-552.13259174637
489;-818.532928173572;-489.28907931506;-556.007932385482
490;-827.404736238467;-458.310182976588;-510.054764919421
491;-832.051339599712;-456.227166444141;-496.059542205991
492;-846.093691788455;-437.539816989099;-547.435798560848
493;-832.578696081878;-460.608533877473;-618.709290406727
494;-823.060911634608;-475.238496093862;-626.441182608536
495;-816.351533479039;-426.245572004434;-651.453838316296
496;-791.527774992206;-465.738994792499;-626.48576895969
497;-793.264640027527;-452.994554487441;-633.570579221917
498;-762.436243662661;-440.353801370584;-604.48425741513
499;-748.044253254228;-460.183005147923;-574.716811669978
500;-758.799259124362;-466.861712786286;-592.322259428039
501;-726.745929362147;-481.113460465264;-589.251236482251
502;-714.345078159309;-468.601413490114;-610.600480809487
503;-686.572715176277;-504.30328386987;-565.208907095909
504;-681.00752239816;-504.28242306235;-492.029128693485
505;-669.440570024688;-477.156918290133;-514.587373118243
506;-675.137542181857;-493.665416044147;-510.687163907455
507;-664.003327115044;-456.92031259594;-486.216626572655
508;-654.633666573823;-445.141423238152;-468.740419447352
509;-705.875776184587;-426.832852810462;-484.46961128814
510;-718.658754524698;-395.020288471266;-495.999405491985
511;-702.17371215647;-387.429010751168;-452.707286456288
512;-699.860885380916;-362.101494473919;-432.438400634409
513;-691.918529702932;-342.118830489363;-360.345193574779
514;-697.382700450798;-297.331087852266;-330.745865131227
515;-663.091735910231;-276.583999353578;-360.008742436106
516;-653.609895279722;-305.324741187449;-341.983567552136
517;-639.461912033836;-304.895698936834;-358.128025631076
518;-650.49374077835;-319.698863034408;-372.224274769988
519;-655.785748325931;-335.533632039677;-370.105409504924
520;-600.844669219881;-344.181146863888;-374.573705849446
521;-608.401904329678;-377.918432890775;-404.626828170694
522;-600.200312546614;-353.332375032885;-423.44166962583
523;-606.712483613816;-367.769444404072;-438.990673057921
524;-601.040077828999;-411.486609008789;-451.674217403309
525;-580.461143266908;-423.942896980051;-482.631065348145
526;-605.661957121915;-408.112117522447;-466.568067392112
527;-593.190767111908;-368.469171384307;-474.527752691933
528;-579.664132844853;-383.779455082641;-463.35061938573
529;-567.861959233816;-388.176999110642;-469.636724888458
530;-554.53285242591;-380.960563369204;-484.906497365521
531;-560.099696550778;-423.595441890793;-481.309187103721
532;-546.799586338192;-431.339432527951;-412.734580183735
533;-568.76028688938;-467.177497853068;-391.664258497599
534;-532.781293095591;-440.914479422251;-396.762812534648
535;-537.435761866526;-423.809101276632;-420.461996370402
536;-530.130382451788;-420.990710356567;-409.731094823208
537;-489.951229853267;-443.810820196528;-415.878314611771
538;-495.499162829957;-474.642066239037;-395.331091779192
539;-498.494356763227;-439.873557963734;-396.950655638218
540;-519.629662301084;-414.490790679035;-377.033238906772
541;-492.154787494946;-405.135193736774;-366.51910758517
542;-493.334223856574;-385.112692633652;-350.059301146618
543;-472.723196198083;-364.864223188943;-357.639154992985
544;-427.502139815719;-342.357343979354;-350.221082222624
545;-409.787128510298;-344.646463103502;-317.263103929397
546;-395.251231413457;-347.298328956705;-290.102534717833
547;-395.420259454396;-346.592202030969;-299.159679776752
548;-425.139502999959;-341.6702927379;-272.85574696163
549;-456.705097357919;-312.133430142417;-285.286525572289
550;-470.064619285352;-315.798179843965;-297.565316285643
551;-446.355784098295;-320.909219433039;-302.922363439433
552;-445.863830242668;-340.907767303794;-287.234633853564
553;-440.606188106635;-326.527047721068;-271.117254845485
554;-479.126025773835;-317.105957949742;-290.651646564855
555;-496.27168775527;-350.843776401557;-302.165766576746
556;-512.166280661432;-361.874095369425;-302.313377526316
557;-525.196016711111;-399.158910720085;-345.126176715873
558;-548.024245821751;-394.042910428592;-359.892106688361
559;-524.69147834295;-402.954052304138;-380.831500294665
560;-472.977914657079;-436.865979611752;-383.491717357253
561;-433.411849288989;-440.561887734257;-395.038955291602
562;-440.49523012062;-432.794507596365;-413.580812979622
563;-461.550547099535;-429.000283897876;-432.982676213016
564;-425.216978224345;-455.102963622603;-468.74164186657
565;-397.833793215797;-449.192900089814;-453.517778356518
566;-375.971427456132;-443.424092663822;-474.734614757303
567;-388.575287615531;-418.517864399794;-515.966570080605
568;-386.588025097343;-365.838273154599;-464.218770202915
569;-351.108951843279;-358.570427318488;-421.640141138648
570;-335.799593619658;-329.796126116363;-403.271382283143
571;-349.83722532902;-285.150674364173;-388.255723989165
572;-383.550293798054;-301.684074329757;-332.784155043474
573;-359.227183749471;-293.788255336477;-337.449614416275
574;-360.166623568497;-287.066723608618;-315.632256552818
575;-380.70601566654;-274.661084767467;-311.882826443355
576;-355.339110400061;-297.175875717726;-304.175610772949
577;-400.306653178907;-282.583988065008;-296.795986499337
578;-413.561558690625;-302.412150069184;-267.050141696677
579;-405.011523507572;-296.265772002624;-286.022559573778
580;-408.484452400933;-300.147439814633;-301.032910660235
581;-435.883512915983;-316.315558739636;-304.464187483861
582;-436.426931835034;-339.67651427664;-310.311481348505
583;-424.150598276079;-322.770968703889;-338.188341169231
584;-452.842174112471;-336.754710904789;-305.977318869249
585;-444.042341671105;-325.384678795427;-311.411026526892
586;-494.612125354655;-310.504059300653;-279.477052128973
587;-513.946013531824;-290.046538050943;-297.7130961477
588;-473.548246667521;-278.967628926625;-276.913405521875
589;-443.804987071368;-299.187454943715;-285.754929606332
590;-458.261168727163;-305.314259535486;-279.652875119259
591;-481.441410117691;-301.066928112132;-301.250684435773
592;-504.939398508944;-324.080365376731;-325.354511350815
593;-503.813802492086;-300.585983813602;-342.921957366636
594;-519.589758644406;-292.638677268291;-320.783312040102
595;-486.676050545733;-271.045532458576;-351.188703878193
596;-525.909612770691;-261.793837534033;-338.38542701748
597;-484.173262083258;-274.123507702062;-346.085789373109
598;-476.587858548706;-268.100379050274;-327.371810633824
599;-469.028904658455;-273.227236824204;-336.235615487041
600;-491.712665890887;-256.785735630072;-327.987148502674
601;-467.406211730024;-269.763071556662;-326.784161849929
602;-444.4084280722;-287.764186020194;-304.370457714912
603;-397.593548941683;-284.436402594556;-290.632294563373
604;-410.585079892816;-293.295698509989;-287.381267275045
605;-401.972071511548;-289.780929593609;-285.676110642615
606;-425.799217722665;-309.502786227167;-264.401161455774
607;-398.184690608287;-313.584154782799;-271.94200344356
608;-410.244463161931;-297.953154420025;-268.663133651973
609;-431.785253907724;-330.392872643385;-279.897937423952
610;-430.373875053473;-313.646869599032;-258.811708662024
611;-435.941195498342;-297.553796943513;-250.730596681138
612;-418.536852120968;-280.487597767239;-238.640169425895
613;-433.607603880995;-267.521361714479;-234.503008685028
614;-467.07163176423;-237.972486544055;-222.999573294258
615;-470.060418585022;-236.842252936264;-220.144405170681
616;-461.079124704326;-265.060535438189;-239.353036519029
617;-461.291226182012;-271.490243968561;-233.540991797531
618;-441.373956822331;-279.30485704175;-251.756038512622
619;-415.437949147948;-276.202116881356;-257.835280863251
620;-398.199379647238;-266.829319967964;-251.850653428704
621;-430.460325865522;-267.789411854251;-265.015347127901
622;-434.81054862793;-276.545101642762;-310.796746723694
623;-450.777849300513;-272.636452816383;-318.010457853997
624;-456.503275105443;-276.076833895448;-302.539036281235
625;-427.417758854928;-280.099158132948;-300.489293863447
626;-427.654558829883;-272.596591540335;-303.835629292075
627;-408.654563402039;-248.014460976975;-288.745805969293
628;-396.511042409114;-233.481078939137;-302.973014856187
629;-392.230515786166;-224.862534399048;-286.154331788699
630;-393.610320260975;-244.663584603825;-314.481074945836
631;-381.362603906849;-248.912894283355;-321.501682406881
632;-369.184212263982;-244.020315618696;-345.043279667705
633;-344.953683471617;-239.349440692773;-299.079681669696
634;-346.664935064562;-256.984624552799;-330.027998119354
635;-321.764649486607;-263.614913370253;-346.562862591067
636;-335.388081644329;-265.119505759629;-355.767291370912
637;-313.131406988082;-294.847885928156;-358.849759963745
638;-323.10405054074;-302.676444464565;-396.554882612541
639;-338.93505438805;-314.082024445733;-391.65269907624
640;-343.830805872073;-310.673298228469;-390.737074622035
641;-367.962357404495;-290.132032000206;-368.712688752255
642;-374.874777739511;-268.39739506976;-356.532167118586
643;-367.944692982976;-276.497484430946;-377.504897859503
644;-347.63334748649;-268.980339022396;-389.437401505093
645;-346.181900086845;-269.121584548248;-356.37528176311
646;-383.182361075476;-254.264734738206;-347.342759915549
647;-386.648137805264;-253.209813119812;-326.219253897564
648;-366.997521142032;-223.224168436584;-306.698217624045
649;-351.661408817888;-219.836871874198;-288.907629626978
650;-320.280405794318;-196.957697098436;-287.634085007903
651;-310.597151654227;-200.692361962978;-293.309492124566
652;-304.674674864474;-188.415521134781;-296.135067756486
653;-281.247417117731;-188.178555098175;-300.194389474822
654;-264.254686687478;-176.663617192312;-261.426461269601
655;-284.411647820803;-180.731665675264;-270.506245565637
656;-279.760414892943;-165.263760013679;-282.458104598635
657;-239.084501306516;-179.774424266395;-263.509521683586
658;-227.227022327867;-178.324408763159;-313.834658706362
659;-266.019401986699;-189.905281308608;-319.813660575376
660;-270.892297790958;-189.110593982972;-298.871834049437
661;-292.066349418009;-199.859887303082;-287.565911721089
662;-292.252097498213;-199.798421787574;-293.919333026824
663;-291.109998540655;-230.545063357028;-280.667780901854
664;-299.517290085581;-238.842986078993;-292.69547768636
665;-315.433500051788;-246.239597038359;-280.853465999857
666;-303.064102824738;-241.829590100661;-259.871518128467
667;-298.589711790919;-233.475744677496;-251.675240294175
668;-314.679203906578;-232.025405118108;-292.504171239829
669;-297.023093942484;-226.008093418236;-275.355866863499
670;-274.141283726899;-214.061782994306;-269.341399797577
671;-266.470072444154;-206.918889767065;-290.820470251284
672;-241.343060676648;-200.625674328359;-306.494774210518
673;-269.759560297864;-196.745978315458;-285.748445372183
674;-253.107400052678;-177.361732779591;-282.863114528954
675;-256.860994128729;-169.746810594149;-282.910828799663
676;-251.257070508256;-169.139583173894;-275.496046795693
677;-243.500290230091;-177.010516949155;-292.488110203237
678;-244.330663229738;-173.240645208807;-307.216720910218
679;-249.434105493864;-164.044794010831;-277.622205908128
680;-268.357817457668;-160.260837128915;-267.731978285008
681;-264.765453449697;-164.826940867473;-259.780432662987
682;-281.379441786603;-164.827849884738;-238.635129633143
683;-289.411156436777;-168.46036674371;-218.359740914969
684;-264.86080681667;-184.329778601971;-214.97897341679
685;-255.381180264716;-184.773490981395;-219.122738069303
686;-262.92996407929;-180.398076649182;-210.472080282453
687;-275.000932257165;-177.331267583662;-246.878359794167
688;-274.847866465723;-169.439537828928;-237.792384520786
689;-301.587096681471;-174.047857294732;-214.5213591729
690;-296.444037808822;-177.964712829587;-199.293092193197
691;-300.513375027537;-170.552054022442;-207.344396327599
692;-300.735374220628;-166.245845695943;-207.341212410337
693;-308.161567392062;-173.885513060845;-199.922827957474
694;-316.384902217768;-185.153748517919;-234.753571557527
695;-296.390259152123;-165.734872272691;-234.065940419043
696;-302.555812023699;-169.683472690872;-243.489918874362
697;-318.400385128519;-185.08652697939;-236.098915338212
698;-343.437194438312;-184.809412691736;-216.057969668488
699;-374.685216342985;-184.936814282993;-217.543249427493
700;-362.304233567568;-176.573070141782;-245.389999196824
701;-362.762654369017;-172.146453792126;-260.578845928609
702;-371.438483727395;-189.751262342123;-240.910620610159
703;-379.776388526835;-194.701255750786;-240.292755575255
704;-358.939986580408;-194.163667481703;-251.485896800721
705;-359.025644729422;-189.480333353237;-224.827848061527
706;-388.062464779309;-185.801319945933;-245.268161277592
707;-381.90282181304;-181.842102440496;-239.388831317488
708;-370.945640298326;-182.579259953755;-251.753083821925
709;-332.706080120489;-191.541191420494;-249.806986071257
710;-326.434556993542;-191.734376046183;-245.404456317485
711;-323.047109258963;-208.78939998952;-225.012695603188
712;-298.45404238387;-208.756766799766;-241.475113190838
713;-274.922838557799;-215.910975325802;-233.622508709995
714;-283.420722785704;-211.264105899405;-237.850325917096
715;-298.719581980628;-211.767722136038;-230.586844071197
716;-305.564250475458;-216.222702068426;-244.977066204102
717;-298.867116501817;-227.59606267737;-225.789464959982
718;-295.030074760806;-234.295271575875;-221.746876267785
719;-308.03757110033;-214.093973167539;-226.560940660432
720;-311.831392995114;-205.230102627727;-242.999674603908
721;-303.223903765611;-212.729333497293;-241.04116174735
722;-308.645894972649;-205.439706189316;-249.778340757027
723;-317.137264546835;-206.155411930492;-245.525775330209
724;-312.990857057733;-181.452608086685;-260.907854684026
725;-295.086992878146;-211.028379029714;-261.064223313602
726;-291.850634555342;-212.232419228506;-280.88574126133
727;-281.688363344743;-189.156445344522;-273.574791224615
728;-275.035743661091;-184.994486672356;-304.856651274171
729;-288.522144437814;-170.231482061095;-321.096927435892
730;-258.587013207452;-170.460892588902;-315.176011361277
731;-255.02118404769;-174.66059275737;-308.220816215609
732;-260.765916426563;-174.634502969982;-332.306618211266
733;-236.098542781963;-168.689959184972;-315.694234414485
734;-246.203476932329;-169.680488745368;-320.022221102133
735;-238.090718003446;-180.957224617645;-320.001873762885
736;-243.233051730378;-150.946744515532;-320.091826022473
737;-236.776194836912;-134.553037581598;-288.484540724456
738;-244.194912458967;-141.938669929027;-277.382795637927
739;-232.896689087484;-145.332049274165;-269.876557685922
740;-231.679484339287;-161.228238957804;-285.919630236756
741;-228.196395774383;-165.138312020678;-281.87453024757
742;-227.416338305624;-180.582637777145;-268.805718120417
743;-217.232780513581;-180.511210489406;-244.413214572071
744;-220.89730084416;-194.959272339333;-236.761736278859
745;-222.082147315445;-193.408321412499;-231.321475069088
746;-241.887258785861;-189.487445494111;-230.645397425979
747;-245.000733739777;-193.385848943035;-241.451048711362
748;-247.185238374871;-204.472930510193;-263.859893587907
749;-246.363917790511;-208.25976524924;-274.516823362553
750;-265.913930708727;-208.685016711507;-264.682143592035


==> PPO_MABX_Validation_Cycle_750.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-5.96046447753906E-08;0
1;-0.999954223632813;-0.00957483053207397;0.191495895385742
2;-0.99955141544342;-0.0299500226974487;0.407588958740234
3;-0.998103797435761;-0.0615534782409668;0.632760047912598
4;-0.994583010673523;-0.103945374488831;0.850821495056152
5;-0.987775385379791;-0.1558837890625;1.04777145385742
6;-0.976514875888824;-0.21544998884201;1.21261119842529
7;-0.959938526153564;-0.280210971832275;1.33722305297852
8;-0.937709212303162;-0.347421169281006;1.41611576080322
9;-0.910159111022949;-0.414258897304535;1.44617652893066
10;-0.878327190876007;-0.478060007095337;1.42632579803467
11;-0.843896806240082;-0.536505520343781;1.35692024230957
12;-0.809071004390717;-0.587710916996002;1.23871612548828
13;-0.776451826095581;-0.630176603794098;1.07108306884766
14;-0.748994171619415;-0.662576496601105;0.849455833435059
15;-0.730042994022369;-0.683401226997376;0.563157081604004
16;-0.723327219486237;-0.690505385398865;0.195520401000977
17;-0.732651710510254;-0.680603921413422;-0.272020816802979
18;-0.760725200176239;-0.649074077606201;-0.844399452209473
19;-0.806866228580475;-0.590734302997589;-1.48796081542969
20;-0.865395307540894;-0.501089811325073;-2.14221858978271
21;-0.92600417137146;-0.377513289451599;-2.75496673583984
22;-0.975301504135132;-0.220877587795258;-3.28789901733398
23;-0.999309599399567;-0.0371519327163696;-3.71107530593872
24;-0.98675549030304;0.162214517593384;-4.00189781188965
25;-0.932223916053772;0.361882209777832;-4.14703416824341
26;-0.837856471538544;0.54589056968689;-4.143310546875
27;-0.712891519069672;0.701274275779724;-3.99463605880737
28;-0.571437478065491;0.820645570755005;-3.70712661743164
29;-0.429080367088318;0.903266310691834;-3.29564094543457
30;-0.298408210277557;0.954438328742981;-2.80899906158447
31;-0.185364484786987;0.982669830322266;-2.33163356781006
32;-0.0921273231506348;0.995747208595276;-1.88369369506836
33;-0.0202194452285767;0.99979567527771;-1.44074630737305
34;0.0296791791915894;0.99955940246582;-0.998087406158447
35;0.0574550628662109;0.998348116874695;-0.556064605712891
36;0.0631616115570068;0.998003244400024;-0.114338397979736
37;0.0467534065246582;0.998906493186951;0.328665733337402
38;0.00797569751739502;0.99996817111969;0.77589225769043
39;-0.0537013411521912;0.998557090759277;1.23406028747559
40;-0.13966828584671;0.990198373794556;1.72798442840576
41;-0.254825592041016;0.966987013816834;2.3508186340332
42;-0.404980540275574;0.91432523727417;3.18580436706543
43;-0.581652283668518;0.813437461853027;4.07601737976074
44;-0.761825978755951;0.647781610488892;4.90737819671631
45;-0.911590814590454;0.411098957061768;5.62019348144531
46;-0.993291676044464;0.115635633468628;6.15528392791748
47;-0.978590488433838;-0.205816626548767;6.46386337280273
48;-0.86084908246994;-0.508860170841217;6.5312442779541
49;-0.657349109649658;-0.753586173057556;6.39280891418457
50;-0.400373458862305;-0.916351974010468;6.10742568969727
51;-0.125526785850525;-0.992090225219727;5.7213077545166
52;0.137655973434448;-0.990480124950409;5.27906703948975
53;0.369272708892822;-0.929321110248566;4.80263519287109
54;0.55759072303772;-0.830115914344788;4.26508522033691
55;0.699913382530212;-0.714227676391602;3.67590618133545
56;0.801788568496704;-0.597607791423798;3.10012245178223
57;0.871819972991943;-0.489826440811157;2.57247161865234
58;0.918462038040161;-0.395509243011475;2.10536670684814
59;0.948770999908447;-0.31596440076828;1.70298194885254
60;0.968090057373047;-0.250602841377258;1.36340236663818
61;0.980223894119263;-0.197891235351563;1.08193111419678
62;0.987768411636353;-0.155928015708923;0.852786064147949
63;0.992432594299316;-0.122791290283203;0.669302940368652
64;0.995309829711914;-0.0967373251914978;0.524267196655273
65;0.997086048126221;-0.0762848854064941;0.410593986511231
66;0.998184680938721;-0.0602269768714905;0.321911811828613
67;0.998866319656372;-0.0476030707359314;0.252848625183105
68;0.999290704727173;-0.0376591682434082;0.199056625366211
69;0.999555587768555;-0.0298087000846863;0.157101631164551
70;0.999721527099609;-0.0235953330993652;0.124312400817871
71;0.999825716018677;-0.0186654925346375;0.0986232757568359
72;0.99989128112793;-0.0147440433502197;0.0784406661987305
73;0.999932527542114;-0.0116172432899475;0.0625410079956055
74;0.999958515167236;-0.00911825895309448;0.0499801635742188
75;0.999974727630615;-0.00711703300476074;0.0400266647338867
76;0.999984741210938;-0.00551110506057739;0.0321216583251953
77;0.999991178512573;-0.00421983003616333;0.0258245468139648
78;0.999994993209839;-0.00317984819412231;0.0207977294921875
79;0.99999737739563;-0.00234109163284302;0.0167751312255859
80;0.999998569488525;-0.00166350603103638;0.0135498046875
81;0.999999403953552;-0.00111562013626099;0.0109577178955078
82;0.999999761581421;-0.00067216157913208;0.00887203216552734
83;1;-0.000312626361846924;0.00719070434570313
84;1;-2.08020210266113E-05;0.00583362579345703
85;1;0.000216126441955566;0.00473594665527344
86;1;0.000408291816711426;0.00384807586669922
87;0.999999761581421;0.000564694404602051;0.0031280517578125
88;0.999999761581421;0.000692009925842285;0.00254440307617187
89;0.999999761581421;0.000795483589172363;0.00207138061523437
90;0.999999523162842;0.000879883766174316;0.00168609619140625
91;0.999999523162842;0.000948548316955566;0.001373291015625
92;0.999999523162842;0.00100433826446533;0.00111865997314453
93;0.999999523162842;0.00105011463165283;0.000912666320800781
94;0.999999403953552;0.00108730792999268;0.000743865966796875
95;0.999999403953552;0.00111782550811768;0.000606536865234375
96;0.999999284744263;0.00114262104034424;0.000494003295898438
97;0.999999284744263;0.00116264820098877;0.000402450561523438
98;0.999999284744263;0.00117886066436768;0.000329017639160156
99;0.999999284744263;0.00119221210479736;0.000267982482910156
100;0.999999284744263;0.00120317935943604;0.000219345092773437
101;0.999999284744263;0.00121223926544189;0.000179290771484375
102;0.999999284744263;0.00121939182281494;0.000145912170410156
103;0.999999284744263;0.00122559070587158;0.000119209289550781
104;0.999999284744263;0.00123035907745361;9.72747802734375E-05
105;0.999999284744263;0.00123417377471924;7.91549682617187E-05
106;0.999999284744263;0.00123751163482666;6.4849853515625E-05
107;0.999999284744263;0.00124037265777588;5.340576171875E-05
108;0.999999284744263;0.00124275684356689;4.29153442382813E-05
109;0.999999284744263;0.00124466419219971;3.52859497070312E-05
110;0.999999284744263;0.00124609470367432;2.76565551757812E-05
111;0.999999284744263;0.00124704837799072;2.288818359375E-05
112;0.999999284744263;0.00124800205230713;1.81198120117187E-05
113;0.999999284744263;0.00124895572662354;1.43051147460937E-05
114;0.999999284744263;0.00124943256378174;1.23977661132813E-05
115;0.999999284744263;0.00124990940093994;9.5367431640625E-06
116;0.999999284744263;0.00125038623809814;7.62939453125E-06
117;0.999999284744263;0.00125086307525635;5.7220458984375E-06
118;0.999999284744263;0.00125133991241455;4.76837158203125E-06
119;0.999999284744263;0.00125133991241455;3.814697265625E-06
120;0.999999284744263;0.00125133991241455;2.86102294921875E-06
121;0.999999284744263;0.00125133991241455;1.9073486328125E-06
122;0.999999284744263;0.00125133991241455;1.9073486328125E-06
123;0.999999284744263;0.00125133991241455;1.9073486328125E-06
124;0.999999284744263;0.00125133991241455;1.9073486328125E-06
125;0.999999284744263;0.00125133991241455;1.9073486328125E-06
126;0.999999284744263;0.00125133991241455;1.9073486328125E-06
127;0.999999284744263;0.00125133991241455;1.9073486328125E-06
128;0.999999284744263;0.00125133991241455;1.9073486328125E-06
129;0.999999284744263;0.00125133991241455;1.9073486328125E-06
130;0.999999284744263;0.00125133991241455;1.9073486328125E-06
131;0.999999284744263;0.00125133991241455;1.9073486328125E-06
132;0.999999284744263;0.00125133991241455;9.5367431640625E-07
133;0.999999284744263;0.00125133991241455;1.9073486328125E-06
134;0.999999284744263;0.00125133991241455;1.9073486328125E-06
135;0.999999284744263;0.00125133991241455;1.9073486328125E-06
136;0.999999284744263;0.00125133991241455;1.9073486328125E-06
137;0.999999284744263;0.00125133991241455;9.5367431640625E-07
138;0.999999284744263;0.00125133991241455;1.9073486328125E-06
139;0.999999284744263;0.00125133991241455;1.9073486328125E-06
140;0.999999284744263;0.00125133991241455;1.9073486328125E-06
141;0.999999284744263;0.00125133991241455;1.9073486328125E-06
142;0.999999284744263;0.00125133991241455;1.9073486328125E-06
143;0.999999284744263;0.00125133991241455;9.5367431640625E-07
144;0.999999284744263;0.00125133991241455;1.9073486328125E-06
145;0.999999284744263;0.00125133991241455;1.9073486328125E-06
146;0.999999284744263;0.00125133991241455;1.9073486328125E-06
147;0.999999284744263;0.00125133991241455;1.9073486328125E-06
148;0.999999284744263;0.00125133991241455;9.5367431640625E-07
149;0.999999284744263;0.00125133991241455;1.9073486328125E-06
150;0.999999284744263;0.00125133991241455;1.9073486328125E-06
151;0.999999284744263;0.00125133991241455;1.9073486328125E-06
152;0.999999284744263;0.00125133991241455;1.9073486328125E-06
153;0.999999284744263;0.00125133991241455;1.9073486328125E-06
154;0.999999284744263;0.00125133991241455;9.5367431640625E-07
155;0.999999284744263;0.00125133991241455;1.9073486328125E-06
156;0.999999284744263;0.00125133991241455;1.9073486328125E-06
157;0.999999284744263;0.00125133991241455;1.9073486328125E-06
158;0.999999284744263;0.00125133991241455;1.9073486328125E-06
159;0.999999284744263;0.00125133991241455;1.9073486328125E-06
160;0.999999284744263;0.00125133991241455;9.5367431640625E-07
161;0.999999284744263;0.00125133991241455;1.9073486328125E-06
162;0.999999284744263;0.00125133991241455;1.9073486328125E-06
163;0.999999284744263;0.00125133991241455;1.9073486328125E-06
164;0.999999284744263;0.00125133991241455;1.9073486328125E-06
165;0.999999284744263;0.00125133991241455;9.5367431640625E-07
166;0.999999284744263;0.00125133991241455;1.9073486328125E-06
167;0.999999284744263;0.00125133991241455;1.9073486328125E-06
168;0.999999284744263;0.00125133991241455;1.9073486328125E-06
169;0.999999284744263;0.00125133991241455;1.9073486328125E-06
170;0.999999284744263;0.00125133991241455;1.9073486328125E-06
171;0.999999284744263;0.00125133991241455;9.5367431640625E-07
172;0.999999284744263;0.00125133991241455;1.9073486328125E-06
173;0.999999284744263;0.00125133991241455;1.9073486328125E-06
174;0.999999284744263;0.00125133991241455;1.9073486328125E-06
175;0.999999284744263;0.00125133991241455;1.9073486328125E-06
176;0.999999284744263;0.00125133991241455;9.5367431640625E-07
177;0.999999284744263;0.00125133991241455;1.9073486328125E-06
178;0.999999284744263;0.00125133991241455;1.9073486328125E-06
179;0.999999284744263;0.00125133991241455;1.9073486328125E-06
180;0.999999284744263;0.00125133991241455;1.9073486328125E-06
181;0.999999284744263;0.00125133991241455;1.9073486328125E-06
182;0.999999284744263;0.00125133991241455;9.5367431640625E-07
183;0.999999284744263;0.00125133991241455;1.9073486328125E-06
184;0.999999284744263;0.00125133991241455;1.9073486328125E-06
185;0.999999284744263;0.00125133991241455;1.9073486328125E-06
186;0.999999284744263;0.00125133991241455;1.9073486328125E-06
187;0.999999284744263;0.00125133991241455;1.9073486328125E-06
188;0.999999284744263;0.00125133991241455;9.5367431640625E-07
189;0.999999284744263;0.00125133991241455;1.9073486328125E-06
190;0.999999284744263;0.00125133991241455;1.9073486328125E-06
191;0.999999284744263;0.00125133991241455;1.9073486328125E-06
192;0.999999284744263;0.00125133991241455;1.9073486328125E-06
193;0.999999284744263;0.00125133991241455;9.5367431640625E-07
194;0.999999284744263;0.00125133991241455;1.9073486328125E-06
195;0.999999284744263;0.00125133991241455;1.9073486328125E-06
196;0.999999284744263;0.00125133991241455;1.9073486328125E-06
197;0.999999284744263;0.00125133991241455;1.9073486328125E-06
198;0.999999284744263;0.00125133991241455;1.9073486328125E-06
199;0.999999284744263;0.00125133991241455;9.5367431640625E-07


==> PPO_Native_Average_Training_Returns.csv <==
"Iteration";"Native"
0;-1284.15108028642
1;-1193.91120676742
2;-1107.52402861635
3;-1139.66274985791
4;-1174.17047838987
5;-1215.96631957985
6;-1218.46516457527
7;-1223.37664835325
8;-1246.17975542597
9;-1261.95464096979
10;-1222.28739131733
11;-1194.29260491214
12;-1188.8119132567
13;-1192.62418341014
14;-1203.24726328744
15;-1189.32658648682
16;-1206.58589567558
17;-1200.50378799551
18;-1198.84931554873
19;-1191.8886533883
20;-1192.08393043937
21;-1206.82899684781
22;-1210.29401575053
23;-1207.28409987286
24;-1201.08558552068
25;-1198.25545048193
26;-1201.55258258785
27;-1198.44643402791
28;-1194.47305956639
29;-1195.75393528706
30;-1187.1992501102
31;-1190.04160419738
32;-1189.4275417481
33;-1189.07632719483
34;-1186.39364420348
35;-1185.23734671482
36;-1182.49468906653
37;-1182.08270435414
38;-1185.13444127952
39;-1185.1588441047
40;-1189.85184570112
41;-1194.21473812491
42;-1188.4813754439
43;-1185.30273769335
44;-1180.46573750252
45;-1176.86699748712
46;-1178.71586158893
47;-1176.32050713666
48;-1175.55252960804
49;-1179.81497885279
50;-1188.18166027192
51;-1192.65893017561
52;-1191.87229208251
53;-1179.59196219006
54;-1185.15248406894
55;-1176.06930634437
56;-1175.76083679339
57;-1183.14326143988
58;-1189.0783178342
59;-1188.22562232755
60;-1184.32182879323
61;-1186.75879327952
62;-1185.30943094751
63;-1183.8555685011
64;-1181.15026703876
65;-1180.29899882324
66;-1174.97832413232
67;-1183.9380373831
68;-1190.12908728299
69;-1194.84897781749
70;-1189.93199033318
71;-1194.31313381397
72;-1198.17921571224
73;-1196.95561270891
74;-1204.03313766222
75;-1207.06914185028
76;-1205.99705180027
77;-1207.36470386489
78;-1204.71682408428
79;-1202.29237948442
80;-1200.25292381052
81;-1201.26694159694
82;-1200.11806604128
83;-1197.13215942404
84;-1198.12781064946
85;-1190.72387583342
86;-1187.19755441649
87;-1189.83887609755
88;-1197.49233815865
89;-1197.2021540008
90;-1198.71970142309
91;-1195.82647994738
92;-1209.68960275684
93;-1208.98633169504
94;-1213.13089044679
95;-1215.87945891038
96;-1207.61305251503
97;-1206.58720964307
98;-1218.19420431828
99;-1216.85987678978
100;-1218.72681141043
101;-1219.50827922415
102;-1229.44371781426
103;-1236.97962050652
104;-1233.47634461237
105;-1242.02943661035
106;-1246.77139361067
107;-1240.98033112469
108;-1244.46958980715
109;-1247.71378449975
110;-1248.63335919407
111;-1244.86295234262
112;-1248.96339413733
113;-1249.06111587933
114;-1245.3356277076
115;-1244.12536943448
116;-1247.22281658374
117;-1260.00656355346
118;-1258.85589555021
119;-1263.58903737544
120;-1272.26920122536
121;-1278.15373459256
122;-1275.39702966057
123;-1283.15346254521
124;-1286.42819680448
125;-1288.32268057099
126;-1274.3883575699
127;-1275.09008911904
128;-1281.3362253676
129;-1278.85260864231
130;-1279.88402407581
131;-1276.70037960274
132;-1276.17709228322
133;-1280.48425413783
134;-1277.88457499526
135;-1285.91015759077
136;-1288.19115119565
137;-1273.87442047061
138;-1279.13554601996
139;-1271.77068448008
140;-1270.83070280803
141;-1261.79480559564
142;-1267.23160875253
143;-1272.91055907437
144;-1267.19639849489
145;-1263.11182714229
146;-1252.69871354048
147;-1247.58519001543
148;-1251.90012091987
149;-1254.8033697209
150;-1265.66881269534
151;-1266.10313877776
152;-1267.67020171026
153;-1266.72396452594
154;-1265.95650839658
155;-1262.00826277228
156;-1253.50686759234
157;-1244.85413371258
158;-1244.28186248172
159;-1238.59177257472
160;-1234.12706966781
161;-1234.60740948579
162;-1226.07694643281
163;-1225.80845266036
164;-1224.53874624945
165;-1234.39350112905
166;-1236.91548847442
167;-1231.41453782151
168;-1235.42006545153
169;-1234.25413247163
170;-1224.65934123142
171;-1225.9033763823
172;-1218.91014964995
173;-1219.11306876452
174;-1222.46833456708
175;-1221.81337513937
176;-1224.46126269784
177;-1220.56309423447
178;-1213.59124938499
179;-1216.68288068755
180;-1223.95839669399
181;-1225.21220852667
182;-1222.96592509469
183;-1225.45293082172
184;-1229.34585078037
185;-1236.73012180377
186;-1239.30996204755
187;-1238.31883433624
188;-1229.9241799072
189;-1220.28793028486
190;-1220.31735354028
191;-1211.62422676546
192;-1212.86473515561
193;-1216.12911429529
194;-1213.57234109837
195;-1217.12536708615
196;-1224.94671427504
197;-1225.76958809681
198;-1229.08476514893
199;-1224.96896617715
200;-1227.37043048959
201;-1231.06202428501
202;-1238.5049834318
203;-1234.88715773958
204;-1233.48321193965
205;-1234.70083211736
206;-1235.0343264318
207;-1236.83359629501
208;-1237.11476791853
209;-1246.51133860118
210;-1251.69570447654
211;-1262.37618686476
212;-1264.38913932406
213;-1259.33837860572
214;-1253.12272999503
215;-1255.40179318061
216;-1261.3154057322
217;-1273.18303267766
218;-1276.1525764768
219;-1272.82944964763
220;-1268.81464593758
221;-1263.34432245426
222;-1263.78793586351
223;-1265.20324878821
224;-1269.49366969768
225;-1276.97931374853
226;-1276.0277504873
227;-1276.52461176502
228;-1279.24615488551
229;-1278.4229859789
230;-1289.01426377784
231;-1290.8924812379
232;-1292.39159300633
233;-1290.15996268134
234;-1291.34692119267
235;-1287.99510912893
236;-1286.34774281958
237;-1290.92412764383
238;-1294.65152838705
239;-1300.87191235602
240;-1299.72748047541
241;-1300.69221880134
242;-1304.1201557582
243;-1307.82311913865
244;-1300.83279839969
245;-1302.80847212436
246;-1303.35502879956
247;-1298.44808101249
248;-1293.9159023864
249;-1286.83103235974
250;-1281.10558093043
251;-1271.74712015735
252;-1270.4694321239
253;-1271.57404502201
254;-1271.52638706277
255;-1265.36133310456
256;-1266.68129810376
257;-1256.38121603566
258;-1255.91078749784
259;-1255.84898072119
260;-1256.37312637204
261;-1254.03005954237
262;-1251.63449308052
263;-1250.10317820871
264;-1247.31572033273
265;-1248.77970379366
266;-1251.64379902991
267;-1250.02184943202
268;-1247.39731991775
269;-1242.50134595745
270;-1246.06938392301
271;-1245.54968865736
272;-1244.16961708557
273;-1245.48350981946
274;-1249.25163575903
275;-1248.96756800453
276;-1241.64682520239
277;-1239.82873651202
278;-1233.91919253653
279;-1234.16965423842
280;-1233.64296764227
281;-1233.07474403357
282;-1227.35641909919
283;-1226.5500401193
284;-1223.30472218159
285;-1217.9507440611
286;-1226.98642637416
287;-1232.15307505989
288;-1232.7289664975
289;-1235.60053016153
290;-1239.84911504815
291;-1245.45639289018
292;-1243.21299528145
293;-1242.45334504558
294;-1236.71179539156
295;-1234.90016575
296;-1239.45704482151
297;-1241.16444886376
298;-1240.69886461533
299;-1242.6086045806
300;-1245.12626582371
301;-1248.30355956949
302;-1245.77028249469
303;-1243.46207455922
304;-1241.68822459463
305;-1239.31796055564
306;-1241.51870783889
307;-1244.35522418789
308;-1242.35721730738
309;-1241.07357467458
310;-1240.0261967257
311;-1242.09637832775
312;-1238.1836801861
313;-1232.05612602176
314;-1234.76917884442
315;-1238.8808019674
316;-1240.63116671437
317;-1246.53192794365
318;-1246.14783062721
319;-1243.04390370868
320;-1240.39520457747
321;-1241.39173179885
322;-1242.85775859019
323;-1242.06857836639
324;-1245.28884502093
325;-1240.46102326902
326;-1239.85458604932
327;-1243.49093286933
328;-1245.89819305631
329;-1244.09221389358
330;-1247.49628068756
331;-1255.18182911064
332;-1256.13633375793
333;-1262.50348587711
334;-1258.61182404764
335;-1262.44296966224
336;-1262.89540574359
337;-1263.57687321603
338;-1264.35033544715
339;-1265.68323079216
340;-1259.71077407726
341;-1259.54190462867
342;-1258.29365610315
343;-1258.31006662844
344;-1255.72515678106
345;-1257.37647721116
346;-1259.58618743371
347;-1259.50250580735
348;-1252.83059047742
349;-1254.83628217267
350;-1259.60461076965
351;-1258.52716467896
352;-1258.778168319
353;-1256.21325505025
354;-1250.55890879158
355;-1252.03617309911
356;-1248.06026075249
357;-1246.1893520198
358;-1245.76216449453
359;-1246.55743724222
360;-1245.89915591095
361;-1248.50610885723
362;-1247.50514961767
363;-1247.74890661649
364;-1249.55314859795
365;-1250.01713134633
366;-1250.38945163913
367;-1248.28718661132
368;-1250.3362463328
369;-1249.44546295748
370;-1243.94172514247
371;-1244.60346523736
372;-1242.44578205316
373;-1245.17822694862
374;-1239.60169398562
375;-1237.10831491388
376;-1236.13174944497
377;-1231.30530018973
378;-1227.95552705429
379;-1232.12902648223
380;-1228.45588067101
381;-1228.84931044754
382;-1223.41944162966
383;-1224.45333875031
384;-1224.05427652282
385;-1221.52717209921
386;-1227.60849386997
387;-1227.59553667825
388;-1223.84339265646
389;-1221.34855969344
390;-1223.3411588223
391;-1222.80175071266
392;-1222.95203603274
393;-1226.99992075289
394;-1228.6686746334
395;-1230.07197090241
396;-1232.28756039668
397;-1235.15882284222
398;-1231.1547397834
399;-1227.7983908889
400;-1227.0920911276
401;-1226.46342411441
402;-1223.93361089075
403;-1217.56598661999
404;-1212.43656821022
405;-1213.51281125471
406;-1211.84262389707
407;-1215.26312641049
408;-1211.04803437405
409;-1211.87382103346
410;-1212.06002618004
411;-1207.04143664765
412;-1203.60106476895
413;-1209.03363036807
414;-1208.42092737475
415;-1208.12036675132
416;-1208.74798825902
417;-1209.94130648021
418;-1203.8047857148
419;-1201.32458725491
420;-1196.92401921531
421;-1201.16243870057
422;-1201.00589357024
423;-1197.08599524718
424;-1195.94440837092
425;-1192.33688142427
426;-1191.21038528573
427;-1194.19476073633
428;-1195.21167563406
429;-1196.14823279467
430;-1198.3183180617
431;-1198.89750128298
432;-1196.2993901114
433;-1186.75583991313
434;-1182.83720453114
435;-1177.62651013483
436;-1171.73127887811
437;-1172.34917175569
438;-1175.89049227662
439;-1176.27383557515
440;-1180.83014184429
441;-1179.83185665746
442;-1178.21741504678
443;-1181.8540155698
444;-1172.9911764425
445;-1169.39518257469
446;-1162.40651986382
447;-1157.14992578314
448;-1154.96798753939
449;-1149.5617436323
450;-1152.18923798277
451;-1144.66457598171
452;-1140.09799285354
453;-1139.9918791107
454;-1137.47501706592
455;-1136.85355972965
456;-1133.1565352787
457;-1137.94305924872
458;-1141.27403670746
459;-1140.42974241556
460;-1142.52290217118
461;-1139.97616783684
462;-1138.45904758113
463;-1132.85657310372
464;-1134.84872074396
465;-1134.39150170349
466;-1126.21075954063
467;-1116.56117823646
468;-1112.83458597994
469;-1108.0654309652
470;-1103.34118649577
471;-1098.23900125837
472;-1095.35559572067
473;-1099.88907767999
474;-1103.04672594766
475;-1103.38022549149
476;-1105.5957934177
477;-1107.25896084238
478;-1101.33736726139
479;-1094.93542882419
480;-1091.96731029033
481;-1095.37008191705
482;-1089.80391950919
483;-1087.21245306407
484;-1088.47272456732
485;-1083.62861690998
486;-1085.73008561452
487;-1087.71837929233
488;-1082.34237217432
489;-1081.58046647023
490;-1082.8215968349
491;-1079.20360171207
492;-1073.12814779847
493;-1066.71552259521
494;-1063.79315929562
495;-1057.21129833421
496;-1048.52398335975
497;-1041.63196279025
498;-1042.54282039883
499;-1034.26360422379
500;-1032.74296734709
501;-1031.51491981648
502;-1028.97482546485
503;-1018.68353657803
504;-1016.02015947794
505;-1016.5409951901
506;-1015.43329123534
507;-1015.16905919003
508;-1011.96001306506
509;-1015.71241410836
510;-1016.58475235459
511;-1018.4742961274
512;-1009.87807712891
513;-1008.45759989172
514;-1000.89536413407
515;-999.401069043506
516;-987.946787964327
517;-986.202280114293
518;-983.589726802822
519;-984.207409681198
520;-975.269205848225
521;-977.924027613854
522;-978.426831296449
523;-970.58920667091
524;-965.02451651149
525;-964.317560496189
526;-957.649848253232
527;-955.707717030204
528;-950.968122875503
529;-948.401603881756
530;-951.556769777215
531;-950.43509989199
532;-951.948876032516
533;-951.934190278192
534;-953.858064987938
535;-951.110709492382
536;-947.891464909099
537;-942.733342010113
538;-943.415255868029
539;-937.702443606923
540;-934.160878472434
541;-929.996003035357
542;-934.720267429165
543;-930.831075873479
544;-930.025036119876
545;-928.624376641127
546;-923.122274623758
547;-921.343932451499
548;-915.391807206427
549;-907.237804498759
550;-908.143404209162
551;-913.55339951418
552;-906.199495960646
553;-903.317906025588
554;-899.417913386747
555;-900.938769099313
556;-899.694519450381
557;-896.908572363218
558;-893.62087783621
559;-896.441057282597
560;-890.876830053284
561;-892.996448604468
562;-898.669255876376
563;-903.587720053498
564;-897.556462289656
565;-899.456197983089
566;-901.915864739361
567;-898.97578621694
568;-900.408672789655
569;-897.440943497198
570;-895.565774722155
571;-890.951591987241
572;-891.900202089437
573;-887.824832956358
574;-886.485672997568
575;-887.721039314764
576;-882.1715911581
577;-877.629027553919
578;-879.750297705304
579;-881.066233396611
580;-881.532654393198
581;-874.794758471925
582;-869.18002443814
583;-866.095945102136
584;-868.904485242217
585;-872.569620571281
586;-869.34169026871
587;-864.132262450729
588;-866.553817393304
589;-863.15778541874
590;-856.322874257912
591;-852.634454074826
592;-851.559594898014
593;-853.391575096706
594;-850.031260495668
595;-850.694406190296
596;-847.360859269659
597;-842.637700510853
598;-834.06852092312
599;-826.0347473506
600;-820.579329715543
601;-813.66876663932
602;-804.993529897293
603;-803.24362975944
604;-798.911250097515
605;-793.428681209046
606;-785.354350454274
607;-784.481469213937
608;-777.923507541867
609;-774.043133515984
610;-771.804551479357
611;-763.945311088249
612;-758.783135186458
613;-761.704080185542
614;-762.09421683727
615;-762.969172414995
616;-764.325324489658
617;-760.981651746031
618;-758.963061174509
619;-759.328158882421
620;-758.676619316464
621;-754.74400719869
622;-752.633114351099
623;-746.660345335869
624;-742.47069722264
625;-741.999209731245
626;-738.941108362904
627;-733.148116883055
628;-728.86437124179
629;-727.773609378779
630;-725.245588277455
631;-728.564379858446
632;-714.978347495479
633;-709.216692850568
634;-702.289399576255
635;-695.42564005857
636;-693.340075226608
637;-691.979284631318
638;-690.75645051896
639;-689.012824821283
640;-689.20378510413
641;-684.167802280597
642;-683.915047835711
643;-687.625015891878
644;-682.781899705924
645;-685.987744752926
646;-675.856182912862
647;-673.947419419571
648;-676.710427665712
649;-673.351040951975
650;-670.056391902858
651;-663.837132600093
652;-656.417858758977
653;-647.680267624
654;-643.296826458234
655;-637.258681187934
656;-638.911410577249
657;-634.300459957699
658;-630.179487937919
659;-626.071952692065
660;-619.362702537487
661;-616.268505287789
662;-608.365681663047
663;-596.389061880489
664;-584.821092633399
665;-578.133718403934
666;-574.613185816908
667;-566.635146973344
668;-564.448893075208
669;-552.54719593315
670;-541.100939156087
671;-529.785634754617
672;-530.110446248062
673;-532.758370806181
674;-523.664810994312
675;-517.822416722988
676;-509.421334705629
677;-506.889675999232
678;-495.580237475192
679;-486.140561682604
680;-480.305897942265
681;-469.998845064442
682;-458.255595929446
683;-448.056604314701
684;-443.313556183648
685;-435.403034549346
686;-427.835862511932
687;-416.539930530306
688;-414.88042971345
689;-410.555561483363
690;-404.246218730288
691;-393.96612572622
692;-389.309952491232
693;-381.193579722914
694;-373.685926599991
695;-366.281857744687
696;-351.14023095764
697;-342.508539800632
698;-335.836327520776
699;-326.828950802282
700;-318.674782621366
701;-306.35733945988
702;-310.182806287798
703;-314.851495568374
704;-314.909953645913
705;-309.15070808413
706;-303.906787072654
707;-301.996573327404
708;-305.125890481801
709;-306.397549526927
710;-311.092467122089
711;-307.640339724427
712;-294.485134992119
713;-299.133276115166
714;-296.547158598341
715;-295.123180236569
716;-285.865827462915
717;-288.620338280034
718;-287.612107815127
719;-285.355616511768
720;-289.269733948523
721;-285.052368654669
722;-288.686635746396
723;-288.791934541894
724;-288.96762550096
725;-290.242310012827
726;-284.986260038413
727;-277.31773898882
728;-271.96198503238
729;-271.494231123951
730;-275.316458915046
731;-276.992808102001
732;-277.045431012152
733;-280.688910818013
734;-277.544449268772
735;-285.84571213136
736;-283.034077045528
737;-281.742749856211
738;-284.381442978616
739;-286.351029622255
740;-288.908589700491
741;-284.888033362339
742;-274.830366811916
743;-274.660386113297
744;-273.608982800907
745;-276.720095874519
746;-266.869872801491
747;-267.238390079881
748;-266.978404436462
749;-267.377174716053
750;-262.881191910937


==> PPO_Python_Validation_Cycle_745.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-8.74227765734759E-08;0
1;-0.999939322471619;0.0110179474577308;-0.220365151762962
2;-0.999419450759888;0.0340702868998051;-0.461174190044403
3;-0.99759829044342;0.0692648813128471;-0.704870045185089
4;-0.993272364139557;0.115801453590393;-0.93482917547226
5;-0.985083162784576;0.17207895219326;-1.13755738735199
6;-0.971792280673981;0.235838383436203;-1.30282974243164
7;-0.952561974525452;0.304344683885574;-1.42338395118713
8;-0.927179157733917;0.374618142843246;-1.49468994140625
9;-0.896175563335419;0.443699687719345;-1.51475739479065
10;-0.860820889472961;0.508908092975616;-1.48386132717133
11;-0.823000252246857;0.56804096698761;-1.40415465831757
12;-0.785004854202271;0.61948961019516;-1.27937591075897
13;-0.749266922473908;0.662268161773682;-1.11499059200287
14;-0.718089103698731;0.695951163768768;-0.918035268783569
15;-0.693445563316345;0.720508992671967;-0.695848226547241
16;-0.67686939239502;0.736103117465973;-0.455178529024124
17;-0.669392108917236;0.74290931224823;-0.202222555875778
18;-0.671511769294739;0.740993857383728;0.0571383684873581
19;-0.68317836523056;0.730251550674439;0.317182391881943
20;-0.703791737556458;0.710406363010407;0.572292745113373
21;-0.73221880197525;0.681069433689117;0.817064762115479
22;-0.766844511032105;0.641832947731018;1.04672193527222
23;-0.805675864219666;0.592356681823731;1.25810623168945
24;-0.846511900424957;0.532369792461395;1.45166349411011
25;-0.887152433395386;0.461476534605026;1.63477575778961
26;-0.925517082214356;0.37870591878891;1.82522320747376
27;-0.959374606609345;0.282135277986526;2.04757189750671
28;-0.985501170158386;0.169668659567833;2.31051254272461
29;-0.999147057533264;0.0412941388785839;2.58375120162964
30;-0.995041847229004;-0.0994573310017586;2.81855821609497
31;-0.969267129898071;-0.246010676026344;2.97880482673645
32;-0.920730769634247;-0.390198409557343;3.04569625854492
33;-0.851724326610565;-0.523990154266357;3.01363825798035
34;-0.767444312572479;-0.641115605831146;2.88844132423401
35;-0.674792349338532;-0.738007605075836;2.68323826789856
36;-0.581076383590698;-0.813849031925201;2.41265320777893
37;-0.492980241775513;-0.870040476322174;2.09077644348145
38;-0.415948301553726;-0.909388244152069;1.73053014278412
39;-0.353984653949738;-0.935251235961914;1.34314298629761
40;-0.309747904539108;-0.950818717479706;0.938006639480591
41;-0.284783124923706;-0.958591997623444;0.522953927516937
42;-0.279774516820908;-0.960065722465515;0.104418858885765
43;-0.294770985841751;-0.955567955970764;-0.313132166862488
44;-0.329307317733765;-0.944222807884216;-0.727080404758453
45;-0.382312029600143;-0.924033284187317;-1.13454508781433
46;-0.451821595430374;-0.89210832118988;-1.53018140792847
47;-0.534703135490418;-0.845039963722229;-1.90700364112854
48;-0.626598000526428;-0.779342651367188;-2.26047801971436
49;-0.722344160079956;-0.691533744335175;-2.60011720657349
50;-0.817175269126892;-0.576389253139496;-2.98613929748535
51;-0.9052694439888;-0.424837857484818;-3.510409116745
52;-0.972437679767609;-0.233162835240364;-4.06907749176025
53;-0.999959707260132;-0.00897866301238537;-4.52700233459473
54;-0.973101913928986;0.230374932289124;-4.82883501052856
55;-0.886862099170685;0.46203425526619;-4.95649242401123
56;-0.747834622859955;0.663885056972504;-4.91428661346436
57;-0.571708202362061;0.82045704126358;-4.72416162490845
58;-0.377980381250381;0.925813615322113;-4.41944932937622
59;-0.184724494814873;0.982790350914001;-4.03644704818726
60;-0.00534598529338837;0.999985694885254;-3.60891032218933
61;0.152388885617256;0.988320589065552;-3.16661906242371
62;0.285334676504135;0.958427965641022;-2.72741317749023
63;0.393397182226181;0.919368624687195;-2.29936385154724
64;0.478223890066147;0.878237962722778;-1.88614892959595
65;0.542233645915985;0.840227723121643;-1.48923945426941
66;0.587934076786041;0.808908820152283;-1.10818636417389
67;0.617491006851196;0.786577939987183;-0.740928769111633
68;0.632470846176147;0.774584174156189;-0.383800029754639
69;0.633689880371094;0.773587167263031;-0.0314966030418873
70;0.621131777763367;0.78370612859726;0.322555184364319
71;0.593907475471497;0.804533362388611;0.685581207275391
72;0.550252914428711;0.834998071193695;1.06479799747467
73;0.487593472003937;0.873070776462555;1.46671736240387
74;0.402746468782425;0.915311574935913;1.89631509780884
75;0.292383432388306;0.956301152706146;2.35594415664673
76;0.153906762599945;0.988085389137268;2.8439462184906
77;-0.013133023865521;0.99991375207901;3.35308694839478
78;-0.205131068825722;0.978734493255615;3.8692843914032
79;-0.412496238946915;0.910959303379059;4.37189912796021
80;-0.618785738945007;0.785559833049774;4.84006881713867
81;-0.802348494529724;0.596855878829956;5.28047180175781
82;-0.938659369945526;0.344845801591873;5.7500433921814
83;-0.999077618122101;0.0429406464099884;6.18241310119629
84;-0.961294770240784;-0.275522083044052;6.44173240661621
85;-0.823595464229584;-0.567177653312683;6.47884368896484
86;-0.607451915740967;-0.794356465339661;6.29744958877564
87;-0.348458737134933;-0.937324106693268;5.93845224380493
88;-0.0822845548391342;-0.996608853340149;5.47097158432007
89;0.164356857538223;-0.986400961875916;4.94967317581177
90;0.375710010528564;-0.926737248897553;4.40113687515259
91;0.54582279920578;-0.837900638580322;3.8441596031189
92;0.676140069961548;-0.736773133277893;3.3028039932251
93;0.772312700748444;-0.635242581367493;2.79925537109375
94;0.841443002223969;-0.540345907211304;2.3494884967804
95;0.890157103538513;-0.455653697252274;1.95483458042145
96;0.923902153968811;-0.382628887891769;1.60932767391205
97;0.946931898593903;-0.321434259414673;1.30792617797852
98;0.962471127510071;-0.271384060382843;1.04825901985168
99;0.972889423370361;-0.231270715594292;0.828943610191345
100;0.979869961738586;-0.199636891484261;0.647925078868866
101;0.984570205211639;-0.17499016225338;0.501831233501434
102;0.987765252590179;-0.155947908759117;0.386174917221069
103;0.989964842796326;-0.141313910484314;0.295970261096954
104;0.991500794887543;-0.130100756883621;0.22635854780674
105;0.992589116096497;-0.121518857777119;0.173013046383858
106;0.993371307849884;-0.114949889481068;0.132307693362236
107;0.993940889835358;-0.109916038811207;0.101319663226604
108;0.994360685348511;-0.106051169335842;0.0777520835399628
109;0.994673430919647;-0.103076219558716;0.0598268769681454
110;0.994908809661865;-0.100779131054878;0.0461822859942913
111;0.995087504386902;-0.0989990308880806;0.03578095510602
112;0.995224356651306;-0.0976139307022095;0.0278368555009365
113;0.995329916477203;-0.0965313315391541;0.0217547360807657
114;0.995412051677704;-0.0956810489296913;0.0170847233384848
115;0.995476365089417;-0.0950097739696503;0.0134869823232293
116;0.995527029037476;-0.0944769158959389;0.010705285705626
117;0.995567321777344;-0.0940515398979187;0.00854555610567331
118;0.995599508285522;-0.0937100052833557;0.00686101708561182
119;0.995625436306;-0.0934341624379158;0.00554116675630212
120;0.995646476745606;-0.0932100638747215;0.00450162263587117
121;0.995663583278656;-0.0930269509553909;0.00367827853187919
122;0.995677649974823;-0.0928764790296555;0.00302249169908464
123;0.995689213275909;-0.0927521511912346;0.00249736872501671
124;0.995698869228363;-0.0926489010453224;0.00207387795671821
125;0.995706856250763;-0.092562735080719;0.00173082179389894
126;0.995713591575623;-0.0924904942512512;0.00145105738192797
127;0.995719194412231;-0.0924296677112579;0.0012216551695019
128;0.995723962783814;-0.0923782587051392;0.0010326390620321
129;0.995728015899658;-0.0923346504569054;0.000875941186677665
130;0.995731472969055;-0.0922975242137909;0.000745678727980703
131;0.995734393596649;-0.0922658368945122;0.000636436569038779
132;0.99573689699173;-0.09223872423172;0.000544678070582449
133;0.995739102363586;-0.092215470969677;0.00046707785804756
134;0.995740950107574;-0.092195488512516;0.0004012941790279
135;0.995742499828339;-0.0921782925724983;0.000345417996868491
136;0.995743870735168;-0.0921634584665298;0.000297867489280179
137;0.995745062828064;-0.0921506583690643;0.000257151172263548
138;0.995746076107025;-0.0921395942568779;0.000222206726903096
139;0.995746970176697;-0.0921300202608109;0.000192362116649747
140;0.995747745037079;-0.0921217277646065;0.000166452548000962
141;0.995748400688171;-0.0921145528554916;0.000144208446727134
142;0.995748996734619;-0.092108316719532;0.000125208389363252
143;0.995749473571777;-0.0921029001474381;0.000108756365079898
144;0.995749950408936;-0.0920981988310814;9.44285493460484E-05
145;0.995750308036804;-0.0920941159129143;8.19861961645074E-05
146;0.995750606060028;-0.0920905694365501;7.12596302037127E-05
147;0.995750904083252;-0.0920874923467636;6.18559279246256E-05
148;0.995751142501831;-0.0920848101377487;5.38240092282649E-05
149;0.99575138092041;-0.0920824706554413;4.70127124572173E-05
150;0.995751559734345;-0.0920804291963577;4.09937129006721E-05
151;0.995751738548279;-0.0920786559581757;3.56180571543518E-05
152;0.995751857757568;-0.0920771062374115;3.11179828713648E-05
153;0.995751976966858;-0.0920757651329041;2.68994899670361E-05
154;0.995752096176147;-0.0920746028423309;2.34160179388709E-05
155;0.995752215385437;-0.0920735970139504;2.02538612938952E-05
156;0.995752274990082;-0.0920727103948593;1.77621041075326E-05
157;0.995752334594727;-0.0920719429850578;1.53845521708718E-05
158;0.995752394199371;-0.0920712724328041;1.3463267350744E-05
159;0.995752453804016;-0.0920706912875176;1.17490562843159E-05
160;0.995752513408661;-0.0920701771974564;1.03221764220507E-05
161;0.995752573013306;-0.0920697301626205;8.91578292794293E-06
162;0.995752573013306;-0.0920693352818489;7.90751164458925E-06
163;0.99575263261795;-0.092069000005722;6.83127427691943E-06
164;0.99575263261795;-0.0920686945319176;6.00527528149542E-06
165;0.995752692222595;-0.0920684412121773;5.18468004884198E-06
166;0.995752692222595;-0.0920682102441788;4.625531801139E-06
167;0.995752692222595;-0.0920680165290833;3.91395724363974E-06
168;0.99575275182724;-0.0920678451657295;3.38151903633843E-06
169;0.99575275182724;-0.0920677110552788;2.75837305707682E-06
170;0.99575275182724;-0.0920675843954086;2.45084675043472E-06
171;0.99575275182724;-0.0920674875378609;2.05428386834683E-06
172;0.99575275182724;-0.0920673906803131;1.84026043825725E-06
173;0.995752811431885;-0.0920673161745071;1.47907132941327E-06
174;0.995752811431885;-0.092067264020443;1.13629971565388E-06
175;0.995752811431885;-0.0920672118663788;1.0854915899472E-06
176;0.995752811431885;-0.092067152261734;1.07444645891519E-06
177;0.995752811431885;-0.0920671075582504;9.59708472692E-07
178;0.995752811431885;-0.0920670628547668;8.80125810454047E-07
179;0.995752811431885;-0.0920670256018639;7.61257695103268E-07
180;0.995752811431885;-0.0920669957995415;5.27224244706304E-07
181;0.995752811431885;-0.0920669808983803;3.12503715349521E-07
182;0.995752811431885;-0.0920669585466385;4.66858438130657E-07
183;0.995752811431885;-0.0920669287443161;5.66789196909667E-07
184;0.995752811431885;-0.0920669138431549;3.298543163055E-07
185;0.995752811431885;-0.0920668989419937;3.55341882141147E-07
186;0.995752811431885;-0.0920668765902519;3.93846079305149E-07
187;0.995752811431885;-0.0920668542385101;4.467773635497E-07
188;0.995752811431885;-0.0920668318867683;5.1607469231385E-07
189;0.995752811431885;-0.0920668169856072;2.10885772844449E-07
190;0.995752811431885;-0.0920668095350266;1.9952418028879E-07
191;0.995752811431885;-0.092066802084446;1.95471415054271E-07
192;0.995752811431885;-0.0920667871832848;1.98579016341682E-07
193;0.995752811431885;-0.0920667871832848;1.37435236524652E-07
194;0.995752811431885;-0.0920667797327042;8.13258864695854E-08
195;0.995752811431885;-0.0920667797327042;2.81956076264578E-08
196;0.995752811431885;-0.0920667797327042;-2.39018334013963E-08
197;0.995752811431885;-0.0920667797327042;-7.6874826504536E-08
198;0.995752811431885;-0.0920667871832848;-1.3266384257804E-07
199;0.995752811431885;-0.092066802084446;-1.93312502005938E-07


==> PPO_Simulink_Validation_Cycle_710.csv <==
"Time Step";"x";"y";"Angular Velocity"
0;-1;-5.96046447753906E-08;0
1;-0.999972522258759;0.00741183757781982;-0.148237705230713
2;-0.999742984771729;0.0226699113845825;-0.305201530456543
3;-0.998940050601959;0.0460301637649536;-0.467491149902344
4;-0.996991634368897;0.0775091648101807;-0.630815029144287
5;-0.99315482378006;0.116805195808411;-0.789708137512207
6;-0.986589014530182;0.163224101066589;-0.937703609466553
7;-0.976473391056061;0.215638041496277;-1.0677490234375
8;-0.962159097194672;0.272488355636597;-1.17266368865967
9;-0.943331897258759;0.33185076713562;-1.24573230743408
10;-0.920148134231567;0.391570448875427;-1.28145694732666
11;-0.893308639526367;0.449443817138672;-1.27609539031982
12;-0.864053785800934;0.503399610519409;-1.22772407531738
13;-0.834082424640656;0.551639795303345;-1.13600921630859
14;-0.80540806055069;0.592720746994019;-1.0020751953125
15;-0.780173242092133;0.625563621520996;-0.828421115875244
16;-0.760466039180756;0.649377584457397;-0.618245124816895
17;-0.748194456100464;0.663479447364807;-0.37387752532959
18;-0.745054066181183;0.667004108428955;-0.0944123268127441
19;-0.75260853767395;0.658468246459961;0.227975845336914
20;-0.772438764572144;0.63508927822113;0.61314868927002
21;-0.805907607078552;0.592041254043579;1.09069442749023
22;-0.852286458015442;0.523075342178345;1.66268539428711
23;-0.906048119068146;0.423174619674683;2.27017784118652
24;-0.956874132156372;0.290502786636353;2.8438777923584
25;-0.991817235946655;0.127666115760803;3.33473873138428
26;-0.998351573944092;-0.0573947429656982;3.70883560180664
27;-0.967759966850281;-0.251874387264252;3.94380378723145
28;-0.897782266139984;-0.440439462661743;4.0294303894043
29;-0.793342173099518;-0.608775973320007;3.96857452392578
30;-0.665023267269135;-0.746822595596314;3.77509021759033
31;-0.525396585464478;-0.850857436656952;3.48688125610352
32;-0.385927557945251;-0.922529101371765;3.13936424255371
33;-0.256319880485535;-0.966592013835907;2.74000072479248
34;-0.143442034721375;-0.989658713340759;2.30549240112305
35;-0.0513622760772705;-0.998680114746094;1.85107040405273
36;0.0179553031921387;-0.999838769435883;1.38681888580322
37;0.0638313293457031;-0.997960686683655;0.918369293212891
38;0.0861600637435913;-0.996281325817108;0.447841644287109
39;0.0849025249481201;-0.996389269828796;-0.0252475738525391
40;0.0598106384277344;-0.998209714889526;-0.50316333770752
41;0.0103505849838257;-0.999946415424347;-0.989914894104004
42;-0.0643371343612671;-0.997928202152252;-1.49464797973633
43;-0.166148006916046;-0.986100852489471;-2.05081081390381
44;-0.301142930984497;-0.953579008579254;-2.77937746047974
45;-0.471778035163879;-0.881717324256897;-3.70830249786377
46;-0.661758184432983;-0.749717354774475;-4.63710117340088
47;-0.839857161045074;-0.542807459831238;-5.47717142105103
48;-0.964973449707031;-0.262347519397736;-6.16644620895386
49;-0.997761130332947;0.0668783187866211;-6.6476469039917
50;-0.916776061058044;0.399401664733887;-6.87871313095093
51;-0.729233503341675;0.684264898300171;-6.85462665557861
52;-0.467533349990845;0.883975505828857;-6.61405658721924
53;-0.17780989408493;0.984064817428589;-6.15475702285767
54;0.0883119106292725;0.996092796325684;-5.34375190734863
55;0.311122059822083;0.950369954109192;-4.55892515182495
56;0.489812612533569;0.871827721595764;-3.9100284576416
57;0.628053426742554;0.778170228004456;-3.34348726272583
58;0.732014894485474;0.681288480758667;-2.84451293945312
59;0.80853271484375;0.588451385498047;-2.4075870513916
60;0.863922357559204;0.50362491607666;-2.02704906463623
61;0.903502225875855;0.428583383560181;-1.69730758666992
62;0.931508541107178;0.363719463348389;-1.41333103179932
63;0.951189994812012;0.308605909347534;-1.17061233520508
64;0.964966297149658;0.262373924255371;-0.964912891387939
65;0.974597930908203;0.223962068557739;-0.792071342468262
66;0.981341242790222;0.19227409362793;-0.64797830581665
67;0.986080288887024;0.166270017623901;-0.52866268157959
68;0.989429950714111;0.145012140274048;-0.430412292480469
69;0.991815090179443;0.127682447433472;-0.34986400604248
70;0.993528366088867;0.11358368396759;-0.284053802490234
71;0.994771003723145;0.102129697799683;-0.230423450469971
72;0.995681524276733;0.0928341150283814;-0.186804294586182
73;0.996355772018433;0.0852953195571899;-0.151377201080322
74;0.996860027313232;0.0791844129562378;-0.122633457183838
75;0.997241020202637;0.0742325782775879;-0.0993289947509766
76;0.997531414031982;0.0702208280563355;-0.0804443359375
77;0.99775493144989;0.0669711828231812;-0.0651459693908691
78;0.997928142547607;0.0643391609191895;-0.0527558326721191
79;0.998063325881958;0.0622072219848633;-0.0427227020263672
80;0.998169422149658;0.0604805946350098;-0.0345983505249023
81;0.998253107070923;0.0590821504592896;-0.0280194282531738
82;0.998319506645203;0.057949423789978;-0.0226926803588867
83;0.998372316360474;0.0570319890975952;-0.0183792114257813
84;0.998414516448975;0.0562888383865356;-0.0148863792419434
85;0.998448252677918;0.0556869506835938;-0.0120577812194824
86;0.998475313186646;0.0551993846893311;-0.00976705551147461
87;0.998497128486633;0.0548043251037598;-0.00791168212890625
88;0.998514652252197;0.0544843673706055;-0.0064091682434082
89;0.998528718948364;0.0542252063751221;-0.00519180297851563
90;0.998540163040161;0.0540151596069336;-0.00420618057250977
91;0.998549222946167;0.0538450479507446;-0.00340700149536133
92;0.998556733131409;0.0537072420120239;-0.00276041030883789
93;0.998562693595886;0.0535955429077148;-0.00223636627197266
94;0.998567581176758;0.0535051822662354;-0.00181198120117188
95;0.998571515083313;0.0534318685531616;-0.00146770477294922
96;0.998574733734131;0.0533725023269653;-0.0011897087097168
97;0.998577237129211;0.0533243417739868;-0.000963687896728516
98;0.998579263687134;0.0532853603363037;-0.000780582427978516
99;0.998580932617188;0.0532537698745728;-0.000632762908935547
100;0.998582363128662;0.0532281398773193;-0.000512599945068359
101;0.998583555221558;0.0532073974609375;-0.000414848327636719
102;0.998584389686585;0.0531907081604004;-0.000336170196533203
103;0.998585104942322;0.0531771183013916;-0.000272750854492187
104;0.99858570098877;0.0531660318374634;-0.000220775604248047
105;0.998586177825928;0.0531570911407471;-0.000179290771484375
106;0.998586535453796;0.0531498193740845;-0.00014495849609375
107;0.998586893081665;0.0531439781188965;-0.000117301940917969
108;0.998587131500244;0.0531392097473145;-9.5367431640625E-05
109;0.998587369918823;0.0531353950500488;-7.67707824707031E-05
110;0.998587489128113;0.0531322956085205;-6.24656677246094E-05
111;0.998587608337402;0.0531297922134399;-5.05447387695313E-05
112;0.998587727546692;0.053127646446228;-4.14848327636719E-05
113;0.998587846755981;0.0531259775161743;-3.33786010742187E-05
114;0.998587846755981;0.0531246662139893;-2.6702880859375E-05
115;0.998587965965271;0.0531235933303833;-2.19345092773437E-05
116;0.998587965965271;0.0531227588653564;-1.76429748535156E-05
117;0.998588085174561;0.0531220436096191;-1.43051147460937E-05
118;0.998588085174561;0.0531214475631714;-1.1444091796875E-05
119;0.998588085174561;0.0531209707260132;-9.5367431640625E-06
120;0.998588085174561;0.0531206130981445;-7.62939453125E-06
121;0.998588085174561;0.0531202554702759;-6.19888305664063E-06
122;0.998588085174561;0.0531200170516968;-5.24520874023438E-06
123;0.998588085174561;0.0531197786331177;-3.814697265625E-06
124;0.998588085174561;0.0531196594238281;-3.33786010742187E-06
125;0.998588085174561;0.0531195402145386;-2.86102294921875E-06
126;0.998588085174561;0.053119421005249;-2.38418579101562E-06
127;0.998588085174561;0.0531193017959595;-1.9073486328125E-06
128;0.99858820438385;0.0531193017959595;-1.43051147460938E-06
129;0.99858820438385;0.0531191825866699;-9.5367431640625E-07
130;0.99858820438385;0.0531191825866699;-9.5367431640625E-07
131;0.99858820438385;0.0531190633773804;-9.5367431640625E-07
132;0.99858820438385;0.0531190633773804;-4.76837158203125E-07
133;0.99858820438385;0.0531190633773804;-4.76837158203125E-07
134;0.99858820438385;0.0531190633773804;-4.76837158203125E-07
135;0.99858820438385;0.0531190633773804;0
136;0.99858820438385;0.0531190633773804;-4.76837158203125E-07
137;0.99858820438385;0.0531190633773804;0
138;0.99858820438385;0.0531190633773804;-4.76837158203125E-07
139;0.99858820438385;0.0531189441680908;-4.76837158203125E-07
140;0.99858820438385;0.0531189441680908;0
141;0.99858820438385;0.0531189441680908;0
142;0.99858820438385;0.0531189441680908;0
143;0.99858820438385;0.0531189441680908;0
144;0.99858820438385;0.0531189441680908;0
145;0.99858820438385;0.0531190633773804;0
146;0.99858820438385;0.0531190633773804;0
147;0.99858820438385;0.0531190633773804;0
148;0.99858820438385;0.0531189441680908;-4.76837158203125E-07
149;0.99858820438385;0.0531189441680908;0
150;0.99858820438385;0.0531189441680908;0
151;0.99858820438385;0.0531189441680908;0
152;0.99858820438385;0.0531189441680908;0
153;0.99858820438385;0.0531189441680908;0
154;0.99858820438385;0.0531189441680908;0
155;0.99858820438385;0.0531189441680908;0
156;0.99858820438385;0.0531189441680908;0
157;0.99858820438385;0.0531189441680908;0
158;0.99858820438385;0.0531190633773804;0
159;0.99858820438385;0.0531190633773804;0
160;0.99858820438385;0.0531189441680908;0
161;0.99858820438385;0.0531189441680908;0
162;0.99858820438385;0.0531189441680908;0
163;0.99858820438385;0.0531189441680908;0
164;0.99858820438385;0.0531189441680908;0
165;0.99858820438385;0.0531189441680908;0
166;0.99858820438385;0.0531189441680908;0
167;0.99858820438385;0.0531190633773804;0
168;0.99858820438385;0.0531190633773804;0
169;0.99858820438385;0.0531189441680908;0
170;0.99858820438385;0.0531189441680908;0
171;0.99858820438385;0.0531189441680908;0
172;0.99858820438385;0.0531189441680908;0
173;0.99858820438385;0.0531189441680908;0
174;0.99858820438385;0.0531189441680908;0
175;0.99858820438385;0.0531189441680908;0
176;0.99858820438385;0.0531189441680908;0
177;0.99858820438385;0.0531189441680908;0
178;0.99858820438385;0.0531190633773804;0
179;0.99858820438385;0.0531190633773804;0
180;0.99858820438385;0.0531190633773804;0
181;0.99858820438385;0.0531189441680908;-4.76837158203125E-07
182;0.99858820438385;0.0531189441680908;0
183;0.99858820438385;0.0531189441680908;0
184;0.99858820438385;0.0531189441680908;0
185;0.99858820438385;0.0531189441680908;0
186;0.99858820438385;0.0531189441680908;0
187;0.99858820438385;0.0531189441680908;0
188;0.99858820438385;0.0531189441680908;0
189;0.99858820438385;0.0531190633773804;0
190;0.99858820438385;0.0531190633773804;0
191;0.99858820438385;0.0531189441680908;0
192;0.99858820438385;0.0531189441680908;0
193;0.99858820438385;0.0531189441680908;0
194;0.99858820438385;0.0531189441680908;0
195;0.99858820438385;0.0531189441680908;0
196;0.99858820438385;0.0531189441680908;0
197;0.99858820438385;0.0531189441680908;0
198;0.99858820438385;0.0531189441680908;0
199;0.99858820438385;0.0531189441680908;0

